QICS: Quantum Information Conic Solver

We introduce QICS (Quantum Information Conic Solver), an open-source primal-dual interior point solver fully implemented in Python, which is focused on solving optimization problems arising in quantum information theory. QICS has the ability to solve optimization problems involving the quantum relative entropy, noncommutative perspectives of operator convex functions, and related functions. It also includes an efficient semidefinite programming solver which exploits sparsity, as well as support for Hermitian matrices. QICS is also currently supported by the Python optimization modelling software PICOS. This paper aims to document the implementation details of the algorithm and cone oracles used in QICS, and serve as a reference guide for the software. Additionally, we showcase extensive numerical experiments which demonstrate that QICS outperforms state-of-the-art quantum relative entropy programming solvers, and has comparable performance to state-of-the-art semidefinite programming solvers.

==> figures/data/ncps.csv <==
tau-r,qics-rf,qics*-rf,cvxquad-rf,qics-rn,qics*-rn,cvxquad-rn,tau-t,qics-tf,qics*-tf,cvxquad-tf,qics-tn,qics*-tn,cvxquad-tn
1,0.333333333,0.125,0.458333333,0.5,0.166666667,0.333333333,0.01,0,0,0,0,0,0
1.037681937,0.395833333,0.145833333,0.458333333,0.520833333,0.1875,0.354166667,0.010527238,0,0,0,0,0,0
1.076783802,0.4375,0.145833333,0.479166667,0.520833333,0.229166667,0.354166667,0.011082275,0,0,0,0,0,0
1.117359102,0.479166667,0.1875,0.5,0.541666667,0.270833333,0.375,0.011666575,0,0,0,0,0,0
1.159463357,0.479166667,0.229166667,0.5,0.5625,0.3125,0.375,0.012281682,0,0,0,0,0,0
1.203154183,0.479166667,0.229166667,0.5,0.604166667,0.375,0.375,0.012929219,0,0,0,0,0,0
1.248491363,0.479166667,0.25,0.520833333,0.645833333,0.4375,0.395833333,0.013610897,0,0,0,0,0,0
1.295536936,0.479166667,0.25,0.541666667,0.729166667,0.458333333,0.416666667,0.014328516,0,0,0,0,0,0
1.344355277,0.5,0.291666667,0.541666667,0.770833333,0.479166667,0.4375,0.01508397,0,0,0,0,0,0
1.395013188,0.520833333,0.291666667,0.541666667,0.770833333,0.5,0.458333333,0.015879255,0,0,0,0,0,0
1.447579987,0.520833333,0.291666667,0.5625,0.791666667,0.520833333,0.5,0.01671647,0,0,0,0,0,0
1.502127605,0.520833333,0.3125,0.5625,0.791666667,0.541666667,0.5,0.017597827,0,0,0,0,0,0
1.558730683,0.520833333,0.333333333,0.5625,0.833333333,0.583333333,0.520833333,0.018525652,0,0,0,0,0,0
1.617466674,0.520833333,0.333333333,0.583333333,0.833333333,0.583333333,0.541666667,0.019502395,0,0,0,0,0,0
1.678415952,0.5625,0.375,0.583333333,0.833333333,0.583333333,0.541666667,0.020530636,0,0,0,0,0,0
1.741661916,0.583333333,0.395833333,0.583333333,0.833333333,0.583333333,0.5625,0.02161309,0,0,0,0,0,0
1.807291111,0.625,0.416666667,0.604166667,0.895833333,0.645833333,0.5625,0.022752615,0,0,0,0,0,0
1.87539334,0.645833333,0.458333333,0.604166667,0.9375,0.6875,0.5625,0.023952221,0,0,0,0,0,0
1.946061794,0.666666667,0.479166667,0.604166667,0.958333333,0.708333333,0.5625,0.025215074,0,0,0,0,0,0
2.019393172,0.666666667,0.479166667,0.604166667,0.958333333,0.708333333,0.583333333,0.026544509,0,0,0,0,0,0
2.095487819,0.708333333,0.520833333,0.625,0.958333333,0.708333333,0.604166667,0.027944038,0,0,0,0,0,0
2.174449859,0.729166667,0.541666667,0.645833333,0.979166667,0.729166667,0.604166667,0.029417355,0,0,0,0,0,0
2.256387341,0.75,0.5625,0.6875,0.979166667,0.729166667,0.625,0.03096835,0,0,0,0,0,0
2.341412387,0.75,0.5625,0.6875,1,0.75,0.645833333,0.032601121,0,0,0,0,0,0
2.429641341,0.791666667,0.604166667,0.6875,1,0.75,0.645833333,0.034319977,0,0,0,0,0,0
2.521194933,0.791666667,0.604166667,0.708333333,1,0.75,0.645833333,0.036129458,0,0,0,0,0,0
2.616198442,0.8125,0.625,0.708333333,1,0.75,0.666666667,0.038034342,0,0,0,0,0,0
2.714781867,0.8125,0.625,0.708333333,1,0.75,0.666666667,0.040039658,0,0,0,0,0,0
2.817080107,0.8125,0.625,0.708333333,1,0.75,0.666666667,0.042150703,0,0,0,0,0,0
2.923233142,0.8125,0.625,0.729166667,1,0.75,0.666666667,0.04437305,0,0,0,0,0,0
3.033386229,0.833333333,0.645833333,0.729166667,1,0.75,0.6875,0.046712567,0,0,0,0,0,0
3.147690098,0.833333333,0.645833333,0.729166667,1,0.75,0.6875,0.049175433,0,0,0,0,0,0
3.266301158,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.051768151,0,0,0,0,0,0
3.389381713,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.054497566,0,0,0,0,0,0
3.517100181,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.057370887,0,0,0,0,0,0
3.649631329,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.060395701,0,0,0,0,0,0
3.787156507,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.063579994,0,0,0,0,0,0
3.9298639,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.066932175,0,0,0,0,0,0
4.077948784,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.070461097,0,0,0,0.020833333,0,0
4.231613793,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.074176076,0,0,0,0.020833333,0,0
4.391069198,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.078086924,0,0,0,0.020833333,0,0
4.556533191,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.082203966,0,0,0,0.020833333,0.020833333,0
4.728232188,0.833333333,0.645833333,0.75,1,0.75,0.708333333,0.086538075,0,0,0,0.020833333,0.020833333,0
4.906401136,0.833333333,0.645833333,0.75,1,0.75,0.729166667,0.091100694,0,0,0,0.041666667,0.020833333,0
5.091283834,0.833333333,0.645833333,0.75,1,0.75,0.75,0.095903873,0,0,0,0.041666667,0.020833333,0
5.283133271,0.833333333,0.645833333,0.75,1,0.75,0.75,0.100960293,0,0,0,0.041666667,0.020833333,0
5.482211967,0.833333333,0.645833333,0.75,1,0.75,0.75,0.106283307,0,0,0,0.041666667,0.020833333,0
5.688792333,0.833333333,0.645833333,0.75,1,0.75,0.75,0.111886971,0.020833333,0.020833333,0,0.041666667,0.020833333,0
5.903157048,0.833333333,0.645833333,0.75,1,0.75,0.75,0.117786082,0.020833333,0.020833333,0,0.041666667,0.020833333,0
6.12559944,0.833333333,0.645833333,0.75,1,0.75,0.75,0.123996217,0.020833333,0.020833333,0,0.041666667,0.020833333,0
6.356423892,0.833333333,0.645833333,0.75,1,0.75,0.75,0.130533773,0.041666667,0.041666667,0,0.041666667,0.041666667,0
6.595946257,0.833333333,0.645833333,0.75,1,0.75,0.75,0.137416015,0.041666667,0.041666667,0,0.0625,0.041666667,0
6.844494289,0.833333333,0.645833333,0.75,1,0.75,0.75,0.144661115,0.041666667,0.041666667,0,0.0625,0.041666667,0
7.102408092,0.833333333,0.645833333,0.75,1,0.75,0.75,0.152288204,0.041666667,0.041666667,0,0.083333333,0.0625,0
7.370040587,0.833333333,0.666666667,0.75,1,0.75,0.75,0.160317423,0.041666667,0.041666667,0,0.083333333,0.0625,0
7.647757992,0.833333333,0.666666667,0.75,1,0.75,0.75,0.168769973,0.041666667,0.041666667,0,0.083333333,0.083333333,0
7.935940327,0.833333333,0.666666667,0.75,1,0.75,0.75,0.177668174,0.041666667,0.041666667,0,0.104166667,0.083333333,0
8.234981931,0.833333333,0.666666667,0.75,1,0.75,0.75,0.187035522,0.041666667,0.041666667,0,0.104166667,0.125,0
8.545292002,0.833333333,0.666666667,0.75,1,0.770833333,0.75,0.196896753,0.041666667,0.0625,0,0.104166667,0.125,0
8.867295157,0.833333333,0.666666667,0.75,1,0.770833333,0.75,0.207277906,0.083333333,0.083333333,0,0.125,0.125,0
9.201432015,0.833333333,0.6875,0.75,1,0.770833333,0.75,0.218206393,0.083333333,0.083333333,0,0.125,0.125,0
9.548159797,0.833333333,0.6875,0.75,1,0.791666667,0.75,0.229711072,0.104166667,0.083333333,0,0.125,0.125,0
9.907952954,0.833333333,0.6875,0.75,1,0.791666667,0.75,0.241822321,0.125,0.104166667,0,0.125,0.125,0
10.28130381,0.833333333,0.6875,0.75,1,0.791666667,0.75,0.254572122,0.125,0.104166667,0,0.125,0.125,0
10.66872326,0.833333333,0.6875,0.75,1,0.791666667,0.75,0.267994142,0.125,0.104166667,0,0.125,0.125,0
11.07074141,0.833333333,0.708333333,0.75,1,0.8125,0.75,0.282123822,0.125,0.125,0,0.125,0.125,0
11.4879084,0.833333333,0.708333333,0.75,1,0.833333333,0.75,0.296998473,0.125,0.125,0,0.125,0.125,0
11.92079504,0.833333333,0.708333333,0.75,1,0.833333333,0.75,0.312657373,0.125,0.125,0,0.125,0.125,0
12.36999368,0.833333333,0.708333333,0.75,1,0.854166667,0.75,0.32914187,0.125,0.125,0,0.125,0.125,0
12.83611901,0.833333333,0.708333333,0.75,1,0.854166667,0.75,0.346495493,0.125,0.125,0,0.125,0.125,0.020833333
13.31980884,0.833333333,0.708333333,0.75,1,0.854166667,0.75,0.364764066,0.125,0.125,0.020833333,0.145833333,0.145833333,0.020833333
13.82172503,0.833333333,0.729166667,0.75,1,0.875,0.75,0.383995828,0.125,0.125,0.041666667,0.145833333,0.166666667,0.020833333
14.34255441,0.833333333,0.729166667,0.75,1,0.875,0.75,0.404241562,0.145833333,0.125,0.041666667,0.145833333,0.166666667,0.020833333
14.88300964,0.833333333,0.729166667,0.75,1,0.875,0.75,0.42555473,0.145833333,0.125,0.041666667,0.166666667,0.166666667,0.041666667
15.44383027,0.833333333,0.729166667,0.75,1,0.875,0.75,0.447991609,0.145833333,0.145833333,0.041666667,0.1875,0.166666667,0.125
16.02578371,0.833333333,0.729166667,0.75,1,0.875,0.791666667,0.471611447,0.145833333,0.166666667,0.083333333,0.1875,0.166666667,0.125
16.62966629,0.833333333,0.729166667,0.75,1,0.875,0.791666667,0.496476613,0.145833333,0.166666667,0.125,0.1875,0.166666667,0.125
17.25630432,0.833333333,0.729166667,0.75,1,0.875,0.8125,0.522652766,0.166666667,0.166666667,0.125,0.1875,0.166666667,0.145833333
17.9065553,0.833333333,0.75,0.75,1,0.875,0.8125,0.550209026,0.166666667,0.166666667,0.125,0.1875,0.1875,0.145833333
18.58130899,0.833333333,0.75,0.75,1,0.875,0.833333333,0.579218159,0.166666667,0.166666667,0.125,0.1875,0.1875,0.145833333
19.2814887,0.833333333,0.75,0.770833333,1,0.875,0.833333333,0.609756764,0.166666667,0.166666667,0.125,0.1875,0.1875,0.145833333
20.00805255,0.833333333,0.75,0.770833333,1,0.875,0.854166667,0.641905482,0.166666667,0.166666667,0.145833333,0.208333333,0.208333333,0.145833333
20.76199472,0.833333333,0.75,0.791666667,1,0.875,0.875,0.675749203,0.166666667,0.1875,0.145833333,0.208333333,0.208333333,0.145833333
21.5443469,0.833333333,0.75,0.833333333,1,0.875,0.875,0.711377295,0.166666667,0.1875,0.145833333,0.208333333,0.208333333,0.166666667
22.35617962,0.833333333,0.75,0.833333333,1,0.875,0.875,0.748883838,0.166666667,0.1875,0.166666667,0.208333333,0.208333333,0.1875
23.19860378,0.833333333,0.770833333,0.854166667,1,0.875,0.875,0.788367869,0.166666667,0.1875,0.166666667,0.208333333,0.208333333,0.208333333
24.0727721,0.833333333,0.770833333,0.854166667,1,0.875,0.875,0.82993365,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.208333333
24.97988079,0.833333333,0.770833333,0.854166667,1,0.875,0.875,0.873690938,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.208333333
25.92117108,0.833333333,0.770833333,0.854166667,1,0.875,0.875,0.919755279,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.229166667
26.89793102,0.833333333,0.770833333,0.854166667,1,0.875,0.875,0.968248309,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.229166667
27.91149716,0.833333333,0.770833333,0.875,1,0.875,0.875,1.019298077,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.25
28.96325644,0.833333333,0.770833333,0.875,1,0.875,0.875,1.073039385,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.25
30.05464805,0.833333333,0.770833333,0.875,1,0.875,0.875,1.129614141,0.1875,0.208333333,0.229166667,0.208333333,0.208333333,0.25
31.1871654,0.833333333,0.770833333,0.875,1,0.875,0.875,1.189171736,0.208333333,0.208333333,0.25,0.208333333,0.208333333,0.25
32.36235821,0.833333333,0.770833333,0.875,1,0.875,0.875,1.251869435,0.208333333,0.208333333,0.25,0.208333333,0.208333333,0.25
33.58183455,0.833333333,0.770833333,0.875,1,0.875,0.875,1.317872798,0.208333333,0.208333333,0.25,0.229166667,0.229166667,0.25
34.84726313,0.833333333,0.770833333,0.875,1,0.875,0.875,1.387356112,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
36.1603755,0.833333333,0.770833333,0.875,1,0.875,0.875,1.460502853,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
37.5229685,0.833333333,0.770833333,0.875,1,0.875,0.875,1.537506171,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
38.93690664,0.833333333,0.770833333,0.875,1,0.875,0.875,1.618569399,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
40.4041247,0.833333333,0.770833333,0.875,1,0.875,0.875,1.703906592,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
41.92663038,0.833333333,0.770833333,0.875,1,0.875,0.875,1.79374309,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
43.50650703,0.833333333,0.770833333,0.875,1,0.875,0.875,1.888316112,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
45.14591649,0.833333333,0.770833333,0.875,1,0.875,0.875,1.987875388,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
46.84710207,0.833333333,0.770833333,0.875,1,0.875,0.875,2.09268381,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
48.61239162,0.833333333,0.770833333,0.875,1,0.875,0.875,2.203018135,0.229166667,0.229166667,0.25,0.229166667,0.229166667,0.25
50.44420071,0.833333333,0.791666667,0.875,1,0.875,0.875,2.31916971,0.25,0.25,0.25,0.229166667,0.229166667,0.25
52.3450359,0.833333333,0.791666667,0.875,1,0.875,0.875,2.441445241,0.25,0.25,0.25,0.25,0.25,0.25
54.31749825,0.833333333,0.791666667,0.875,1,0.875,0.875,2.570167608,0.25,0.25,0.25,0.25,0.25,0.25
56.3642868,0.833333333,0.791666667,0.875,1,0.875,0.875,2.705676712,0.25,0.25,0.25,0.25,0.25,0.25
58.48820231,0.833333333,0.791666667,0.875,1,0.875,0.875,2.848330376,0.25,0.25,0.25,0.25,0.25,0.25
60.69215106,0.833333333,0.791666667,0.875,1,0.875,0.875,2.998505289,0.270833333,0.25,0.25,0.25,0.25,0.25
62.97914888,0.833333333,0.791666667,0.875,1,0.875,0.875,3.156598001,0.270833333,0.25,0.25,0.25,0.25,0.25
65.3523252,0.833333333,0.791666667,0.875,1,0.875,0.875,3.323025967,0.270833333,0.25,0.25,0.270833333,0.25,0.25
67.81492741,0.833333333,0.791666667,0.875,1,0.875,0.875,3.498228654,0.270833333,0.25,0.25,0.270833333,0.25,0.25
70.37032523,0.833333333,0.791666667,0.875,1,0.875,0.875,3.6826687,0.270833333,0.25,0.25,0.270833333,0.25,0.25
73.0220154,0.833333333,0.791666667,0.875,1,0.875,0.875,3.876833133,0.270833333,0.25,0.25,0.291666667,0.25,0.25
75.77362639,0.833333333,0.791666667,0.875,1,0.875,0.875,4.08123466,0.270833333,0.25,0.25,0.291666667,0.25,0.25
78.62892341,0.833333333,0.791666667,0.875,1,0.875,0.875,4.296413021,0.270833333,0.25,0.25,0.291666667,0.25,0.25
81.59181355,0.833333333,0.791666667,0.875,1,0.875,0.875,4.522936411,0.270833333,0.25,0.25,0.291666667,0.25,0.25
84.66635113,0.833333333,0.791666667,0.875,1,0.875,0.875,4.761402984,0.291666667,0.25,0.25,0.3125,0.25,0.25
87.85674325,0.833333333,0.791666667,0.875,1,0.875,0.875,5.01244243,0.291666667,0.25,0.25,0.3125,0.25,0.25
91.16735551,0.833333333,0.791666667,0.875,1,0.875,0.875,5.276717639,0.291666667,0.25,0.25,0.333333333,0.25,0.25
94.60271807,0.833333333,0.791666667,0.875,1,0.875,0.875,5.554926453,0.3125,0.25,0.25,0.333333333,0.25,0.25
98.16753173,0.833333333,0.791666667,0.875,1,0.875,0.875,5.847803503,0.333333333,0.25,0.25,0.354166667,0.25,0.25
101.8666745,0.833333333,0.791666667,0.875,1,0.875,0.875,6.156122155,0.333333333,0.25,0.25,0.354166667,0.25,0.25
105.7052081,0.833333333,0.791666667,0.875,1,0.875,0.875,6.480696551,0.333333333,0.25,0.25,0.375,0.25,0.25
109.6883851,0.833333333,0.791666667,0.875,1,0.875,0.875,6.822383755,0.354166667,0.25,0.270833333,0.395833333,0.25,0.25
113.8216559,0.833333333,0.791666667,0.875,1,0.875,0.875,7.182086021,0.354166667,0.25,0.291666667,0.416666667,0.25,0.270833333
118.1106764,0.833333333,0.791666667,0.875,1,0.875,0.875,7.56075317,0.354166667,0.25,0.291666667,0.416666667,0.291666667,0.270833333
122.5613155,0.833333333,0.791666667,0.875,1,0.875,0.875,7.959385106,0.354166667,0.25,0.3125,0.416666667,0.291666667,0.270833333
127.1796632,0.833333333,0.791666667,0.875,1,0.875,0.875,8.379034448,0.354166667,0.25,0.354166667,0.416666667,0.3125,0.270833333
131.9720393,0.833333333,0.791666667,0.875,1,0.875,0.875,8.820809314,0.395833333,0.25,0.354166667,0.416666667,0.3125,0.270833333
136.9450014,0.833333333,0.791666667,0.875,1,0.875,0.875,9.285876248,0.395833333,0.25,0.354166667,0.416666667,0.3125,0.291666667
142.1053543,0.833333333,0.791666667,0.875,1,0.875,0.875,9.775463296,0.416666667,0.25,0.354166667,0.4375,0.3125,0.3125
147.4601593,0.833333333,0.791666667,0.875,1,0.875,0.875,10.29086325,0.416666667,0.270833333,0.354166667,0.4375,0.3125,0.3125
153.0167438,0.833333333,0.791666667,0.875,1,0.875,0.875,10.83343707,0.4375,0.270833333,0.354166667,0.4375,0.3125,0.354166667
158.7827111,0.833333333,0.791666667,0.875,1,0.875,0.875,11.40461747,0.4375,0.270833333,0.354166667,0.4375,0.3125,0.354166667
164.7659512,0.833333333,0.791666667,0.875,1,0.875,0.875,12.00591269,0.4375,0.270833333,0.354166667,0.458333333,0.333333333,0.354166667
170.9746514,0.833333333,0.791666667,0.875,1,0.875,0.875,12.6389105,0.4375,0.270833333,0.354166667,0.458333333,0.333333333,0.354166667
177.4173074,0.833333333,0.791666667,0.875,1,0.875,0.875,13.30528239,0.4375,0.291666667,0.375,0.458333333,0.333333333,0.354166667
184.1027353,0.833333333,0.791666667,0.875,1,0.875,0.875,14.00678796,0.458333333,0.3125,0.375,0.458333333,0.333333333,0.354166667
191.0400829,0.833333333,0.791666667,0.875,1,0.875,0.875,14.7452796,0.458333333,0.3125,0.375,0.479166667,0.354166667,0.354166667
198.2388433,0.833333333,0.791666667,0.875,1,0.875,0.875,15.52270735,0.458333333,0.3125,0.375,0.479166667,0.354166667,0.354166667
205.7088669,0.833333333,0.791666667,0.875,1,0.875,0.875,16.34112408,0.458333333,0.3125,0.375,0.479166667,0.354166667,0.354166667
213.4603755,0.833333333,0.791666667,0.875,1,0.875,0.875,17.20269088,0.458333333,0.3125,0.375,0.479166667,0.354166667,0.354166667
221.5039759,0.833333333,0.791666667,0.875,1,0.875,0.875,18.10968279,0.479166667,0.333333333,0.375,0.479166667,0.354166667,0.354166667
229.8506748,0.833333333,0.791666667,0.875,1,0.875,0.875,19.0644948,0.479166667,0.333333333,0.375,0.479166667,0.354166667,0.375
238.5118935,0.833333333,0.791666667,0.875,1,0.875,0.875,20.06964816,0.479166667,0.333333333,0.375,0.479166667,0.354166667,0.375
247.4994836,0.833333333,0.791666667,0.875,1,0.875,0.875,21.12779707,0.479166667,0.333333333,0.375,0.479166667,0.354166667,0.375
256.8257436,0.833333333,0.791666667,0.875,1,0.875,0.875,22.24173565,0.5,0.354166667,0.375,0.479166667,0.354166667,0.375
266.5034351,0.833333333,0.791666667,0.875,1,0.875,0.875,23.41440535,0.5,0.354166667,0.375,0.5,0.375,0.375
276.5458008,0.833333333,0.791666667,0.875,1,0.875,0.875,24.64890269,0.5,0.354166667,0.375,0.5,0.375,0.375
286.9665822,0.833333333,0.791666667,0.875,1,0.875,0.875,25.94848748,0.5,0.354166667,0.375,0.5,0.375,0.375
297.7800389,0.833333333,0.791666667,0.875,1,0.875,0.875,27.31659137,0.5,0.354166667,0.375,0.5,0.375,0.375
309.0009676,0.833333333,0.791666667,0.875,1,0.875,0.875,28.75682694,0.5,0.354166667,0.375,0.5,0.395833333,0.375
320.6447226,0.833333333,0.791666667,0.875,1,0.875,0.875,30.27299727,0.5,0.354166667,0.375,0.5,0.395833333,0.375
332.7272369,0.833333333,0.791666667,0.875,1,0.875,0.875,31.86910591,0.5,0.354166667,0.375,0.5,0.395833333,0.375
345.2650436,0.833333333,0.791666667,0.875,1,0.875,0.875,33.54936753,0.5,0.354166667,0.375,0.5,0.395833333,0.375
358.2752993,0.833333333,0.791666667,0.875,1,0.875,0.875,35.318219,0.5,0.354166667,0.395833333,0.5,0.416666667,0.375
371.7758066,0.833333333,0.791666667,0.875,1,0.875,0.875,37.18033111,0.5,0.354166667,0.395833333,0.5,0.416666667,0.375
385.7850391,0.833333333,0.791666667,0.875,1,0.875,0.875,39.14062091,0.5,0.354166667,0.395833333,0.5,0.416666667,0.375
400.3221667,0.833333333,0.791666667,0.875,1,0.875,0.875,41.20426472,0.5,0.395833333,0.395833333,0.5,0.416666667,0.375
415.4070814,0.833333333,0.791666667,0.875,1,0.875,0.875,43.37671176,0.5,0.395833333,0.395833333,0.5,0.416666667,0.375
431.0604248,0.833333333,0.791666667,0.875,1,0.875,0.875,45.66369854,0.5,0.395833333,0.395833333,0.5,0.4375,0.375
447.3036166,0.833333333,0.791666667,0.875,1,0.875,0.875,48.07126405,0.5,0.395833333,0.395833333,0.5,0.4375,0.375
464.1588834,0.833333333,0.791666667,0.875,1,0.875,0.875,50.60576565,0.5,0.395833333,0.395833333,0.5,0.458333333,0.416666667
481.6492892,0.833333333,0.791666667,0.875,1,0.875,0.875,53.27389591,0.5,0.395833333,0.395833333,0.5,0.458333333,0.4375
499.7987674,0.833333333,0.791666667,0.875,1,0.875,0.875,56.08270024,0.520833333,0.395833333,0.416666667,0.520833333,0.458333333,0.4375
518.6321531,0.833333333,0.791666667,0.875,1,0.875,0.875,59.03959552,0.520833333,0.416666667,0.416666667,0.520833333,0.5,0.4375
538.1752172,0.833333333,0.791666667,0.875,1,0.875,0.875,62.15238967,0.520833333,0.4375,0.416666667,0.520833333,0.5,0.458333333
558.4547019,0.833333333,0.791666667,0.875,1,0.875,0.875,65.42930228,0.520833333,0.4375,0.416666667,0.520833333,0.5,0.458333333
579.4983568,0.833333333,0.791666667,0.875,1,0.875,0.875,68.87898631,0.520833333,0.4375,0.416666667,0.520833333,0.520833333,0.479166667
601.3349774,0.833333333,0.791666667,0.875,1,0.875,0.875,72.51055092,0.520833333,0.4375,0.416666667,0.520833333,0.541666667,0.5
623.9944442,0.833333333,0.791666667,0.875,1,0.875,0.875,76.33358556,0.520833333,0.4375,0.416666667,0.520833333,0.541666667,0.520833333
647.5077635,0.833333333,0.791666667,0.875,1,0.875,0.875,80.35818527,0.520833333,0.4375,0.4375,0.5625,0.5625,0.520833333
671.9071103,0.833333333,0.791666667,0.875,1,0.875,0.875,84.59497732,0.520833333,0.4375,0.458333333,0.583333333,0.5625,0.520833333
697.2258718,0.833333333,0.791666667,0.875,1,0.875,0.875,89.05514931,0.520833333,0.4375,0.458333333,0.604166667,0.583333333,0.520833333
723.4986932,0.833333333,0.791666667,0.875,1,0.875,0.875,93.7504787,0.520833333,0.4375,0.458333333,0.604166667,0.583333333,0.5625
750.7615254,0.833333333,0.791666667,0.875,1,0.875,0.875,98.69336388,0.520833333,0.4375,0.479166667,0.604166667,0.604166667,0.583333333
779.0516739,0.833333333,0.791666667,0.875,1,0.875,0.875,103.896857,0.520833333,0.4375,0.5,0.604166667,0.604166667,0.583333333
808.4078501,0.833333333,0.791666667,0.875,1,0.875,0.875,109.3746981,0.541666667,0.458333333,0.5,0.604166667,0.604166667,0.583333333
838.8702238,0.833333333,0.791666667,0.875,1,0.875,0.875,115.1413522,0.541666667,0.458333333,0.520833333,0.604166667,0.604166667,0.604166667
870.4804787,0.833333333,0.791666667,0.875,1,0.875,0.875,121.2120463,0.541666667,0.479166667,0.5625,0.604166667,0.604166667,0.625
903.2818694,0.833333333,0.791666667,0.875,1,0.875,0.875,127.6028108,0.5625,0.520833333,0.5625,0.604166667,0.604166667,0.625
937.3192799,0.833333333,0.791666667,0.875,1,0.875,0.875,134.3305209,0.5625,0.541666667,0.5625,0.604166667,0.604166667,0.625
972.639286,0.833333333,0.791666667,0.875,1,0.875,0.875,141.4129417,0.5625,0.541666667,0.583333333,0.604166667,0.604166667,0.625
1009.290218,0.833333333,0.791666667,0.875,1,0.875,0.875,148.8687749,0.5625,0.541666667,0.604166667,0.604166667,0.604166667,0.625
1047.322229,0.833333333,0.791666667,0.875,1,0.875,0.875,156.7177083,0.5625,0.541666667,0.604166667,0.604166667,0.604166667,0.625
1086.787359,0.833333333,0.791666667,0.875,1,0.875,0.875,164.9804676,0.5625,0.541666667,0.604166667,0.604166667,0.604166667,0.625
1127.739612,0.833333333,0.791666667,0.875,1,0.875,0.875,173.6788713,0.5625,0.541666667,0.604166667,0.604166667,0.604166667,0.625
1170.235025,0.833333333,0.791666667,0.875,1,0.875,0.875,182.8358882,0.5625,0.541666667,0.625,0.604166667,0.604166667,0.625
1214.331748,0.833333333,0.791666667,0.875,1,0.875,0.875,192.4756982,0.5625,0.541666667,0.625,0.604166667,0.604166667,0.625
1260.09012,0.833333333,0.791666667,0.875,1,0.875,0.875,202.623756,0.5625,0.541666667,0.625,0.604166667,0.604166667,0.625
1307.572757,0.833333333,0.791666667,0.875,1,0.875,0.875,213.3068583,0.5625,0.541666667,0.625,0.625,0.625,0.645833333
1356.844631,0.833333333,0.791666667,0.875,1,0.875,0.875,224.5532149,0.5625,0.541666667,0.625,0.625,0.625,0.666666667
1407.973165,0.833333333,0.791666667,0.875,1,0.875,0.875,236.3925225,0.583333333,0.5625,0.666666667,0.625,0.645833333,0.666666667
1461.028321,0.833333333,0.791666667,0.875,1,0.875,0.875,248.8560439,0.583333333,0.5625,0.666666667,0.625,0.666666667,0.666666667
1516.082698,0.833333333,0.791666667,0.875,1,0.875,0.875,261.97669,0.583333333,0.5625,0.666666667,0.625,0.666666667,0.6875
1573.211631,0.833333333,0.791666667,0.875,1,0.875,0.875,275.7891069,0.583333333,0.5625,0.666666667,0.625,0.666666667,0.6875
1632.493293,0.833333333,0.791666667,0.875,1,0.875,0.875,290.3297675,0.583333333,0.5625,0.666666667,0.666666667,0.666666667,0.708333333
1694.008802,0.833333333,0.791666667,0.875,1,0.875,0.875,305.6370675,0.583333333,0.5625,0.666666667,0.708333333,0.708333333,0.708333333
1757.842335,0.833333333,0.791666667,0.875,1,0.875,0.875,321.7514272,0.604166667,0.5625,0.6875,0.729166667,0.729166667,0.729166667
1824.08124,0.833333333,0.791666667,0.875,1,0.875,0.875,338.7153977,0.625,0.5625,0.6875,0.729166667,0.729166667,0.729166667
1892.816154,0.833333333,0.791666667,0.875,1,0.875,0.875,356.5737739,0.625,0.5625,0.708333333,0.729166667,0.729166667,0.729166667
1964.141133,0.833333333,0.791666667,0.875,1,0.875,0.875,375.3737123,0.625,0.583333333,0.708333333,0.729166667,0.729166667,0.729166667
2038.153776,0.833333333,0.791666667,0.875,1,0.875,0.875,395.1648556,0.625,0.583333333,0.729166667,0.729166667,0.729166667,0.729166667
2114.955358,0.833333333,0.791666667,0.875,1,0.875,0.875,415.999464,0.625,0.583333333,0.729166667,0.729166667,0.729166667,0.729166667
2194.650973,0.833333333,0.791666667,0.875,1,0.875,0.875,437.932553,0.625,0.583333333,0.729166667,0.729166667,0.729166667,0.729166667
2277.349672,0.833333333,0.791666667,0.875,1,0.875,0.875,461.0220385,0.625,0.583333333,0.729166667,0.729166667,0.729166667,0.75
2363.164619,0.833333333,0.791666667,0.875,1,0.875,0.875,485.3288904,0.645833333,0.625,0.729166667,0.729166667,0.729166667,0.770833333
2452.21324,0.833333333,0.791666667,0.875,1,0.875,0.875,510.9172929,0.666666667,0.645833333,0.729166667,0.729166667,0.729166667,0.770833333
2544.617385,0.833333333,0.791666667,0.875,1,0.875,0.875,537.8548142,0.666666667,0.645833333,0.75,0.75,0.729166667,0.770833333
2640.503497,0.833333333,0.791666667,0.875,1,0.875,0.875,566.212585,0.666666667,0.645833333,0.75,0.75,0.729166667,0.791666667
2740.002784,0.833333333,0.791666667,0.875,1,0.875,0.875,596.0654864,0.6875,0.645833333,0.75,0.75,0.729166667,0.791666667
2843.251396,0.833333333,0.791666667,0.875,1,0.875,0.875,627.4923474,0.6875,0.645833333,0.75,0.75,0.729166667,0.791666667
2950.390616,0.833333333,0.791666667,0.875,1,0.875,0.875,660.5761531,0.6875,0.645833333,0.75,0.770833333,0.729166667,0.791666667
3061.56705,0.833333333,0.791666667,0.875,1,0.875,0.875,695.4042641,0.6875,0.645833333,0.75,0.770833333,0.729166667,0.791666667
3176.932826,0.833333333,0.791666667,0.875,1,0.875,0.875,732.0686469,0.6875,0.645833333,0.75,0.770833333,0.75,0.791666667
3296.645809,0.833333333,0.791666667,0.875,1,0.875,0.875,770.6661166,0.6875,0.645833333,0.791666667,0.770833333,0.770833333,0.8125
3420.869809,0.833333333,0.791666667,0.875,1,0.875,0.875,811.2985932,0.708333333,0.645833333,0.791666667,0.791666667,0.791666667,0.8125
3549.77481,0.833333333,0.791666667,0.875,1,0.875,0.875,854.0733699,0.729166667,0.645833333,0.791666667,0.8125,0.791666667,0.8125
3683.537201,0.833333333,0.791666667,0.875,1,0.875,0.875,899.1033971,0.75,0.666666667,0.791666667,0.895833333,0.854166667,0.8125
3822.340018,0.833333333,0.791666667,0.875,1,0.875,0.875,946.5075802,0.770833333,0.666666667,0.8125,0.895833333,0.854166667,0.8125
3966.373194,0.833333333,0.791666667,0.875,1,0.875,0.875,996.4110938,0.770833333,0.666666667,0.8125,0.895833333,0.854166667,0.8125
4115.833819,0.833333333,0.791666667,0.875,1,0.875,0.875,1048.945712,0.770833333,0.666666667,0.8125,0.895833333,0.854166667,0.8125
4270.92641,0.833333333,0.791666667,0.875,1,0.875,0.875,1104.250158,0.770833333,0.6875,0.833333333,0.895833333,0.854166667,0.8125
4431.86319,0.833333333,0.791666667,0.875,1,0.875,0.875,1162.470465,0.770833333,0.6875,0.854166667,0.895833333,0.854166667,0.833333333
4598.864379,0.833333333,0.791666667,0.875,1,0.875,0.875,1223.760372,0.770833333,0.6875,0.854166667,0.895833333,0.854166667,0.854166667
4772.158497,0.833333333,0.791666667,0.875,1,0.875,0.875,1288.281717,0.770833333,0.6875,0.854166667,0.895833333,0.854166667,0.854166667
4951.982674,0.833333333,0.791666667,0.875,1,0.875,0.875,1356.204875,0.770833333,0.6875,0.854166667,0.895833333,0.854166667,0.854166667
5138.582973,0.833333333,0.791666667,0.875,1,0.875,0.875,1427.709203,0.770833333,0.708333333,0.854166667,0.895833333,0.854166667,0.875
5332.214733,0.833333333,0.791666667,0.875,1,0.875,0.875,1502.983514,0.770833333,0.708333333,0.854166667,0.895833333,0.854166667,0.875
5533.142913,0.833333333,0.791666667,0.875,1,0.875,0.875,1582.226575,0.770833333,0.708333333,0.854166667,0.895833333,0.854166667,0.875
5741.642456,0.833333333,0.791666667,0.875,1,0.875,0.875,1665.647635,0.791666667,0.729166667,0.854166667,0.895833333,0.854166667,0.875
5957.998666,0.833333333,0.791666667,0.875,1,0.875,0.875,1753.466973,0.791666667,0.729166667,0.875,0.895833333,0.854166667,0.875
6182.507596,0.833333333,0.791666667,0.875,1,0.875,0.875,1845.916485,0.8125,0.75,0.875,0.895833333,0.854166667,0.875
6415.476458,0.833333333,0.791666667,0.875,1,0.875,0.875,1943.240289,0.8125,0.75,0.875,0.895833333,0.854166667,0.875
6657.224038,0.833333333,0.791666667,0.875,1,0.875,0.875,2045.695378,0.8125,0.75,0.875,0.895833333,0.854166667,0.875
6908.081135,0.833333333,0.791666667,0.875,1,0.875,0.875,2153.552292,0.8125,0.75,0.875,0.895833333,0.854166667,0.875
7168.391014,0.833333333,0.791666667,0.875,1,0.875,0.875,2267.095837,0.8125,0.770833333,0.875,0.895833333,0.854166667,0.875
7438.509873,0.833333333,0.791666667,0.875,1,0.875,0.875,2386.625834,0.8125,0.770833333,0.875,0.895833333,0.854166667,0.875
7718.807334,0.833333333,0.791666667,0.875,1,0.875,0.875,2512.457911,0.8125,0.770833333,0.875,0.895833333,0.854166667,0.875
8009.666946,0.833333333,0.791666667,0.875,1,0.875,0.875,2644.924339,0.8125,0.770833333,0.875,0.895833333,0.854166667,0.875
8311.486711,0.833333333,0.791666667,0.875,1,0.875,0.875,2784.374905,0.8125,0.770833333,0.875,0.916666667,0.875,0.875
8624.679631,0.833333333,0.791666667,0.875,1,0.875,0.875,2931.17784,0.8125,0.770833333,0.875,0.916666667,0.875,0.875
8949.674265,0.833333333,0.791666667,0.875,1,0.875,0.875,3085.72079,0.833333333,0.791666667,0.875,0.958333333,0.875,0.875
9286.915328,0.833333333,0.791666667,0.875,1,0.875,0.875,3248.411837,0.833333333,0.791666667,0.875,1,0.875,0.875
9636.864287,0.833333333,0.791666667,0.875,1,0.875,0.875,3419.680581,0.833333333,0.791666667,0.875,1,0.875,0.875
10000,0.833333333,0.791666667,0.875,1,0.875,0.875,3599.97927,0.833333333,0.791666667,0.875,1,0.875,0.875


==> figures/data/qreps.csv <==
tau-r,qics-rf,qics*-rf,hypatia-rf,dds-rf,cvxquad-rf,qics-rn,qics*-rn,hypatia-rn,dds-rn,cvxquad-rn,tau-t,qics-tf,qics*-tf,hypatia-tf,dds-tf,cvxquad-tf,qics-tn,qics*-tn,hypatia-tn,dds-tn,cvxquad-tn
1,0.930555556,0.319444444,0.041666667,0,0,0.930555556,0.333333333,0.034722222,0,0.006944444,0.01,0,0,0,0,0,0,0,0.006944444,0,0
1.037681937,0.9375,0.333333333,0.041666667,0,0,0.951388889,0.340277778,0.034722222,0,0.006944444,0.010527238,0,0,0,0,0,0,0,0.006944444,0,0
1.076783802,0.9375,0.340277778,0.041666667,0,0,0.951388889,0.354166667,0.041666667,0,0.006944444,0.011082275,0,0,0,0,0,0,0,0.006944444,0,0
1.117359102,0.944444444,0.347222222,0.048611111,0,0,0.951388889,0.354166667,0.041666667,0,0.006944444,0.011666575,0,0,0,0,0,0,0,0.006944444,0,0
1.159463357,0.958333333,0.375,0.048611111,0,0,0.951388889,0.368055556,0.041666667,0,0.006944444,0.012281682,0,0,0,0,0,0,0,0.006944444,0,0
1.203154183,0.958333333,0.375,0.048611111,0,0,0.951388889,0.381944444,0.041666667,0,0.006944444,0.012929219,0,0,0,0,0,0,0,0.006944444,0,0
1.248491363,0.965277778,0.381944444,0.048611111,0,0,0.951388889,0.381944444,0.041666667,0,0.006944444,0.013610897,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.295536936,0.965277778,0.381944444,0.048611111,0,0,0.951388889,0.388888889,0.041666667,0,0.006944444,0.014328516,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.344355277,0.965277778,0.381944444,0.048611111,0,0,0.951388889,0.395833333,0.041666667,0,0.006944444,0.01508397,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.395013188,0.972222222,0.381944444,0.048611111,0,0,0.951388889,0.395833333,0.041666667,0,0.006944444,0.015879255,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.447579987,0.979166667,0.402777778,0.048611111,0,0,0.958333333,0.395833333,0.048611111,0,0.006944444,0.01671647,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.502127605,0.979166667,0.402777778,0.0625,0,0,0.958333333,0.395833333,0.055555556,0,0.006944444,0.017597827,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.558730683,0.986111111,0.409722222,0.0625,0,0,0.979166667,0.409722222,0.055555556,0,0.006944444,0.018525652,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.617466674,0.986111111,0.423611111,0.0625,0,0,0.979166667,0.416666667,0.055555556,0,0.006944444,0.019502395,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.678415952,0.986111111,0.423611111,0.0625,0,0,0.979166667,0.423611111,0.069444444,0,0.006944444,0.020530636,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.741661916,0.986111111,0.4375,0.0625,0,0,0.979166667,0.423611111,0.069444444,0,0.006944444,0.02161309,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.807291111,0.986111111,0.4375,0.069444444,0,0,0.979166667,0.423611111,0.090277778,0.006944444,0.006944444,0.022752615,0,0,0.006944444,0,0,0,0,0.006944444,0,0
1.87539334,0.986111111,0.444444444,0.076388889,0.006944444,0.006944444,0.979166667,0.4375,0.097222222,0.006944444,0.006944444,0.023952221,0,0,0.006944444,0,0,0.013888889,0.013888889,0.006944444,0,0
1.946061794,0.986111111,0.451388889,0.090277778,0.013888889,0.006944444,0.979166667,0.451388889,0.118055556,0.006944444,0.006944444,0.025215074,0,0,0.006944444,0,0,0.020833333,0.013888889,0.006944444,0,0
2.019393172,0.986111111,0.472222222,0.090277778,0.013888889,0.006944444,0.979166667,0.458333333,0.125,0.006944444,0.006944444,0.026544509,0.006944444,0,0.006944444,0,0,0.034722222,0.013888889,0.006944444,0,0
2.095487819,0.986111111,0.472222222,0.104166667,0.013888889,0.006944444,0.979166667,0.465277778,0.125,0.006944444,0.006944444,0.027944038,0.013888889,0,0.006944444,0,0,0.034722222,0.013888889,0.006944444,0,0
2.174449859,0.986111111,0.472222222,0.111111111,0.013888889,0.006944444,0.979166667,0.472222222,0.131944444,0.006944444,0.006944444,0.029417355,0.020833333,0,0.013888889,0,0,0.034722222,0.013888889,0.006944444,0,0
2.256387341,0.986111111,0.472222222,0.111111111,0.013888889,0.006944444,0.979166667,0.472222222,0.145833333,0.006944444,0.006944444,0.03096835,0.027777778,0,0.013888889,0,0,0.041666667,0.013888889,0.006944444,0,0
2.341412387,0.986111111,0.479166667,0.125,0.013888889,0.006944444,0.979166667,0.486111111,0.152777778,0.006944444,0.006944444,0.032601121,0.027777778,0,0.013888889,0,0,0.076388889,0.027777778,0.006944444,0,0
2.429641341,0.986111111,0.486111111,0.125,0.020833333,0.006944444,0.979166667,0.493055556,0.173611111,0.006944444,0.006944444,0.034319977,0.041666667,0,0.013888889,0,0,0.090277778,0.027777778,0.006944444,0,0
2.521194933,0.986111111,0.493055556,0.145833333,0.020833333,0.006944444,0.979166667,0.5,0.173611111,0.006944444,0.006944444,0.036129458,0.048611111,0.006944444,0.013888889,0,0,0.111111111,0.027777778,0.013888889,0,0
2.616198442,0.986111111,0.493055556,0.145833333,0.020833333,0.006944444,0.979166667,0.506944444,0.180555556,0.013888889,0.006944444,0.038034342,0.055555556,0.006944444,0.013888889,0,0,0.111111111,0.034722222,0.013888889,0,0
2.714781867,0.986111111,0.506944444,0.152777778,0.027777778,0.006944444,0.979166667,0.513888889,0.180555556,0.013888889,0.013888889,0.040039658,0.069444444,0.013888889,0.013888889,0,0,0.131944444,0.055555556,0.020833333,0,0
2.817080107,0.986111111,0.506944444,0.166666667,0.027777778,0.006944444,0.979166667,0.513888889,0.1875,0.027777778,0.013888889,0.042150703,0.069444444,0.013888889,0.013888889,0,0,0.145833333,0.0625,0.020833333,0,0
2.923233142,0.986111111,0.513888889,0.166666667,0.027777778,0.006944444,0.979166667,0.527777778,0.201388889,0.034722222,0.013888889,0.04437305,0.083333333,0.027777778,0.013888889,0,0,0.159722222,0.069444444,0.027777778,0,0
3.033386229,0.986111111,0.513888889,0.166666667,0.027777778,0.006944444,0.979166667,0.534722222,0.215277778,0.034722222,0.013888889,0.046712567,0.097222222,0.027777778,0.013888889,0,0,0.173611111,0.076388889,0.034722222,0,0
3.147690098,0.986111111,0.520833333,0.173611111,0.027777778,0.006944444,0.979166667,0.534722222,0.229166667,0.034722222,0.013888889,0.049175433,0.097222222,0.034722222,0.013888889,0,0,0.194444444,0.083333333,0.041666667,0,0
3.266301158,0.986111111,0.520833333,0.180555556,0.027777778,0.006944444,0.979166667,0.541666667,0.236111111,0.034722222,0.013888889,0.051768151,0.104166667,0.034722222,0.013888889,0,0,0.201388889,0.090277778,0.041666667,0,0
3.389381713,0.986111111,0.534722222,0.194444444,0.027777778,0.013888889,0.979166667,0.548611111,0.236111111,0.034722222,0.013888889,0.054497566,0.138888889,0.055555556,0.027777778,0,0,0.222222222,0.097222222,0.041666667,0,0
3.517100181,0.986111111,0.534722222,0.208333333,0.027777778,0.013888889,0.986111111,0.555555556,0.25,0.034722222,0.013888889,0.057370887,0.145833333,0.055555556,0.027777778,0,0,0.222222222,0.104166667,0.041666667,0,0
3.649631329,0.986111111,0.548611111,0.215277778,0.027777778,0.013888889,0.986111111,0.555555556,0.256944444,0.034722222,0.020833333,0.060395701,0.152777778,0.069444444,0.027777778,0,0,0.236111111,0.111111111,0.041666667,0,0
3.787156507,0.986111111,0.548611111,0.222222222,0.027777778,0.013888889,0.986111111,0.569444444,0.263888889,0.034722222,0.020833333,0.063579994,0.152777778,0.076388889,0.027777778,0,0,0.236111111,0.111111111,0.055555556,0,0
3.9298639,0.986111111,0.548611111,0.222222222,0.027777778,0.013888889,0.986111111,0.569444444,0.270833333,0.034722222,0.020833333,0.066932175,0.159722222,0.076388889,0.027777778,0,0,0.25,0.111111111,0.0625,0,0
4.077948784,0.993055556,0.5625,0.222222222,0.027777778,0.013888889,0.986111111,0.569444444,0.270833333,0.034722222,0.020833333,0.070461097,0.166666667,0.076388889,0.027777778,0,0,0.270833333,0.111111111,0.0625,0,0
4.231613793,0.993055556,0.569444444,0.229166667,0.027777778,0.013888889,0.986111111,0.569444444,0.277777778,0.034722222,0.020833333,0.074176076,0.180555556,0.076388889,0.034722222,0,0,0.270833333,0.111111111,0.0625,0,0
4.391069198,0.993055556,0.569444444,0.236111111,0.027777778,0.013888889,0.986111111,0.590277778,0.277777778,0.034722222,0.020833333,0.078086924,0.1875,0.090277778,0.034722222,0,0,0.277777778,0.125,0.0625,0,0
4.556533191,0.993055556,0.576388889,0.243055556,0.027777778,0.013888889,0.986111111,0.590277778,0.284722222,0.034722222,0.020833333,0.082203966,0.194444444,0.097222222,0.034722222,0,0,0.277777778,0.125,0.0625,0,0
4.728232188,0.993055556,0.576388889,0.243055556,0.027777778,0.013888889,0.986111111,0.590277778,0.284722222,0.034722222,0.020833333,0.086538075,0.208333333,0.104166667,0.041666667,0,0,0.291666667,0.131944444,0.0625,0,0
4.906401136,0.993055556,0.576388889,0.256944444,0.027777778,0.013888889,0.986111111,0.604166667,0.284722222,0.034722222,0.020833333,0.091100694,0.208333333,0.111111111,0.048611111,0,0,0.298611111,0.152777778,0.076388889,0,0
5.091283834,0.993055556,0.576388889,0.256944444,0.027777778,0.013888889,0.986111111,0.618055556,0.291666667,0.034722222,0.027777778,0.095903873,0.215277778,0.118055556,0.055555556,0,0,0.305555556,0.159722222,0.076388889,0,0
5.283133271,0.993055556,0.590277778,0.263888889,0.027777778,0.013888889,0.986111111,0.618055556,0.298611111,0.034722222,0.027777778,0.100960293,0.229166667,0.118055556,0.055555556,0,0,0.326388889,0.166666667,0.083333333,0,0
5.482211967,0.993055556,0.597222222,0.270833333,0.027777778,0.013888889,0.986111111,0.625,0.305555556,0.034722222,0.027777778,0.106283307,0.25,0.125,0.0625,0,0,0.326388889,0.173611111,0.083333333,0,0
5.688792333,0.993055556,0.597222222,0.277777778,0.027777778,0.013888889,0.986111111,0.625,0.3125,0.041666667,0.027777778,0.111886971,0.277777778,0.145833333,0.069444444,0,0,0.340277778,0.173611111,0.083333333,0,0
5.903157048,0.993055556,0.604166667,0.298611111,0.027777778,0.013888889,0.986111111,0.638888889,0.3125,0.041666667,0.027777778,0.117786082,0.277777778,0.145833333,0.069444444,0,0,0.347222222,0.180555556,0.083333333,0,0
6.12559944,0.993055556,0.618055556,0.298611111,0.027777778,0.020833333,0.986111111,0.638888889,0.3125,0.041666667,0.027777778,0.123996217,0.291666667,0.159722222,0.076388889,0,0,0.361111111,0.180555556,0.083333333,0,0
6.356423892,0.993055556,0.618055556,0.298611111,0.027777778,0.020833333,0.986111111,0.645833333,0.333333333,0.048611111,0.027777778,0.130533773,0.3125,0.166666667,0.083333333,0,0.006944444,0.368055556,0.208333333,0.090277778,0,0
6.595946257,0.993055556,0.618055556,0.298611111,0.034722222,0.020833333,0.986111111,0.652777778,0.333333333,0.048611111,0.027777778,0.137416015,0.3125,0.173611111,0.090277778,0,0.006944444,0.381944444,0.208333333,0.090277778,0,0
6.844494289,0.993055556,0.618055556,0.298611111,0.041666667,0.020833333,0.986111111,0.666666667,0.333333333,0.048611111,0.027777778,0.144661115,0.3125,0.173611111,0.090277778,0,0.006944444,0.388888889,0.215277778,0.090277778,0,0.006944444
7.102408092,0.993055556,0.625,0.305555556,0.041666667,0.027777778,0.986111111,0.673611111,0.333333333,0.048611111,0.027777778,0.152288204,0.326388889,0.180555556,0.090277778,0,0.006944444,0.388888889,0.215277778,0.097222222,0,0.006944444
7.370040587,0.993055556,0.631944444,0.305555556,0.041666667,0.034722222,0.986111111,0.6875,0.347222222,0.048611111,0.027777778,0.160317423,0.333333333,0.1875,0.090277778,0,0.006944444,0.395833333,0.229166667,0.104166667,0,0.013888889
7.647757992,0.993055556,0.631944444,0.305555556,0.041666667,0.034722222,0.986111111,0.701388889,0.354166667,0.048611111,0.027777778,0.168769973,0.347222222,0.1875,0.090277778,0,0.006944444,0.395833333,0.229166667,0.104166667,0,0.013888889
7.935940327,0.993055556,0.652777778,0.305555556,0.048611111,0.034722222,0.986111111,0.708333333,0.354166667,0.048611111,0.027777778,0.177668174,0.368055556,0.194444444,0.090277778,0,0.006944444,0.402777778,0.263888889,0.111111111,0,0.013888889
8.234981931,0.993055556,0.652777778,0.3125,0.048611111,0.041666667,0.986111111,0.708333333,0.354166667,0.048611111,0.027777778,0.187035522,0.375,0.215277778,0.097222222,0,0.006944444,0.409722222,0.277777778,0.111111111,0,0.013888889
8.545292002,0.993055556,0.666666667,0.319444444,0.048611111,0.041666667,0.986111111,0.715277778,0.354166667,0.055555556,0.027777778,0.196896753,0.381944444,0.215277778,0.097222222,0,0.006944444,0.416666667,0.284722222,0.125,0,0.013888889
8.867295157,0.993055556,0.680555556,0.319444444,0.048611111,0.041666667,0.986111111,0.722222222,0.354166667,0.055555556,0.027777778,0.207277906,0.388888889,0.215277778,0.111111111,0,0.006944444,0.423611111,0.305555556,0.125,0,0.013888889
9.201432015,0.993055556,0.701388889,0.319444444,0.048611111,0.041666667,0.986111111,0.729166667,0.361111111,0.0625,0.027777778,0.218206393,0.388888889,0.215277778,0.118055556,0,0.006944444,0.423611111,0.3125,0.125,0.006944444,0.013888889
9.548159797,0.993055556,0.701388889,0.319444444,0.048611111,0.041666667,0.986111111,0.736111111,0.368055556,0.0625,0.034722222,0.229711072,0.395833333,0.222222222,0.118055556,0,0.006944444,0.444444444,0.340277778,0.125,0.006944444,0.013888889
9.907952954,0.993055556,0.708333333,0.326388889,0.048611111,0.048611111,0.986111111,0.743055556,0.368055556,0.069444444,0.034722222,0.241822321,0.409722222,0.229166667,0.118055556,0,0.013888889,0.458333333,0.340277778,0.125,0.013888889,0.020833333
10.28130381,0.993055556,0.715277778,0.333333333,0.048611111,0.048611111,0.986111111,0.743055556,0.375,0.076388889,0.034722222,0.254572122,0.409722222,0.236111111,0.118055556,0,0.013888889,0.465277778,0.347222222,0.125,0.013888889,0.027777778
10.66872326,0.993055556,0.722222222,0.333333333,0.0625,0.048611111,0.986111111,0.743055556,0.375,0.076388889,0.048611111,0.267994142,0.409722222,0.236111111,0.118055556,0,0.013888889,0.472222222,0.347222222,0.125,0.020833333,0.027777778
11.07074141,1,0.736111111,0.333333333,0.0625,0.048611111,0.986111111,0.75,0.375,0.083333333,0.048611111,0.282123822,0.409722222,0.243055556,0.118055556,0,0.020833333,0.472222222,0.347222222,0.125,0.020833333,0.027777778
11.4879084,1,0.75,0.333333333,0.069444444,0.048611111,0.986111111,0.756944444,0.395833333,0.083333333,0.048611111,0.296998473,0.423611111,0.298611111,0.118055556,0,0.020833333,0.479166667,0.354166667,0.131944444,0.020833333,0.027777778
11.92079504,1,0.756944444,0.333333333,0.069444444,0.048611111,0.986111111,0.756944444,0.402777778,0.090277778,0.048611111,0.312657373,0.430555556,0.3125,0.118055556,0,0.020833333,0.479166667,0.354166667,0.138888889,0.020833333,0.034722222
12.36999368,1,0.763888889,0.340277778,0.076388889,0.048611111,0.986111111,0.756944444,0.402777778,0.090277778,0.048611111,0.32914187,0.444444444,0.333333333,0.118055556,0,0.020833333,0.486111111,0.361111111,0.138888889,0.020833333,0.041666667
12.83611901,1,0.763888889,0.340277778,0.076388889,0.048611111,0.986111111,0.770833333,0.409722222,0.097222222,0.0625,0.346495493,0.458333333,0.347222222,0.118055556,0,0.027777778,0.493055556,0.381944444,0.138888889,0.020833333,0.041666667
13.31980884,1,0.763888889,0.340277778,0.076388889,0.055555556,0.993055556,0.777777778,0.409722222,0.097222222,0.0625,0.364764066,0.458333333,0.347222222,0.118055556,0.006944444,0.034722222,0.506944444,0.381944444,0.138888889,0.020833333,0.041666667
13.82172503,1,0.777777778,0.340277778,0.083333333,0.055555556,0.993055556,0.784722222,0.409722222,0.104166667,0.0625,0.383995828,0.472222222,0.347222222,0.131944444,0.013888889,0.041666667,0.513888889,0.402777778,0.145833333,0.020833333,0.048611111
14.34255441,1,0.777777778,0.340277778,0.083333333,0.0625,0.993055556,0.784722222,0.409722222,0.104166667,0.0625,0.404241562,0.479166667,0.347222222,0.131944444,0.013888889,0.041666667,0.513888889,0.402777778,0.152777778,0.020833333,0.055555556
14.88300964,1,0.784722222,0.340277778,0.083333333,0.0625,0.993055556,0.784722222,0.409722222,0.104166667,0.0625,0.42555473,0.486111111,0.354166667,0.131944444,0.013888889,0.041666667,0.520833333,0.402777778,0.159722222,0.027777778,0.055555556
15.44383027,1,0.798611111,0.340277778,0.083333333,0.0625,0.993055556,0.791666667,0.409722222,0.104166667,0.0625,0.447991609,0.493055556,0.361111111,0.138888889,0.020833333,0.041666667,0.527777778,0.402777778,0.166666667,0.027777778,0.055555556
16.02578371,1,0.805555556,0.354166667,0.083333333,0.0625,0.993055556,0.791666667,0.409722222,0.118055556,0.069444444,0.471611447,0.493055556,0.361111111,0.138888889,0.020833333,0.048611111,0.541666667,0.409722222,0.173611111,0.027777778,0.055555556
16.62966629,1,0.805555556,0.361111111,0.083333333,0.0625,1,0.798611111,0.409722222,0.118055556,0.069444444,0.496476613,0.493055556,0.361111111,0.138888889,0.020833333,0.0625,0.555555556,0.409722222,0.1875,0.027777778,0.055555556
17.25630432,1,0.805555556,0.375,0.083333333,0.0625,1,0.805555556,0.416666667,0.138888889,0.069444444,0.522652766,0.5,0.381944444,0.138888889,0.020833333,0.0625,0.555555556,0.409722222,0.194444444,0.034722222,0.055555556
17.9065553,1,0.805555556,0.381944444,0.083333333,0.069444444,1,0.805555556,0.416666667,0.152777778,0.076388889,0.550209026,0.5,0.388888889,0.138888889,0.020833333,0.0625,0.555555556,0.409722222,0.194444444,0.034722222,0.0625
18.58130899,1,0.805555556,0.388888889,0.090277778,0.069444444,1,0.805555556,0.416666667,0.166666667,0.076388889,0.579218159,0.506944444,0.395833333,0.138888889,0.020833333,0.0625,0.5625,0.409722222,0.194444444,0.034722222,0.0625
19.2814887,1,0.8125,0.388888889,0.090277778,0.069444444,1,0.805555556,0.416666667,0.166666667,0.076388889,0.609756764,0.520833333,0.395833333,0.145833333,0.020833333,0.0625,0.576388889,0.416666667,0.208333333,0.048611111,0.069444444
20.00805255,1,0.8125,0.388888889,0.090277778,0.069444444,1,0.8125,0.423611111,0.166666667,0.076388889,0.641905482,0.527777778,0.402777778,0.145833333,0.020833333,0.0625,0.576388889,0.416666667,0.208333333,0.055555556,0.069444444
20.76199472,1,0.8125,0.388888889,0.090277778,0.069444444,1,0.8125,0.423611111,0.166666667,0.076388889,0.675749203,0.527777778,0.402777778,0.152777778,0.027777778,0.0625,0.590277778,0.423611111,0.208333333,0.0625,0.069444444
21.5443469,1,0.8125,0.395833333,0.104166667,0.069444444,1,0.819444444,0.423611111,0.166666667,0.076388889,0.711377295,0.527777778,0.402777778,0.166666667,0.034722222,0.0625,0.590277778,0.430555556,0.208333333,0.076388889,0.069444444
22.35617962,1,0.8125,0.395833333,0.104166667,0.069444444,1,0.840277778,0.423611111,0.173611111,0.076388889,0.748883838,0.527777778,0.409722222,0.173611111,0.034722222,0.0625,0.590277778,0.430555556,0.208333333,0.083333333,0.069444444
23.19860378,1,0.826388889,0.395833333,0.104166667,0.069444444,1,0.840277778,0.4375,0.1875,0.076388889,0.788367869,0.541666667,0.416666667,0.173611111,0.041666667,0.069444444,0.604166667,0.444444444,0.208333333,0.083333333,0.069444444
24.0727721,1,0.826388889,0.395833333,0.104166667,0.069444444,1,0.840277778,0.451388889,0.1875,0.076388889,0.82993365,0.555555556,0.416666667,0.180555556,0.041666667,0.069444444,0.604166667,0.444444444,0.215277778,0.083333333,0.069444444
24.97988079,1,0.826388889,0.395833333,0.104166667,0.069444444,1,0.840277778,0.458333333,0.1875,0.076388889,0.873690938,0.5625,0.423611111,0.180555556,0.048611111,0.069444444,0.611111111,0.451388889,0.215277778,0.090277778,0.069444444
25.92117108,1,0.826388889,0.395833333,0.104166667,0.069444444,1,0.840277778,0.465277778,0.194444444,0.076388889,0.919755279,0.5625,0.423611111,0.180555556,0.048611111,0.069444444,0.631944444,0.451388889,0.236111111,0.090277778,0.069444444
26.89793102,1,0.826388889,0.409722222,0.104166667,0.069444444,1,0.847222222,0.465277778,0.194444444,0.076388889,0.968248309,0.576388889,0.423611111,0.180555556,0.055555556,0.069444444,0.638888889,0.451388889,0.25,0.097222222,0.069444444
27.91149716,1,0.826388889,0.409722222,0.111111111,0.069444444,1,0.854166667,0.472222222,0.208333333,0.076388889,1.019298077,0.576388889,0.423611111,0.1875,0.055555556,0.069444444,0.645833333,0.451388889,0.25,0.097222222,0.069444444
28.96325644,1,0.833333333,0.409722222,0.111111111,0.069444444,1,0.854166667,0.472222222,0.229166667,0.076388889,1.073039385,0.583333333,0.430555556,0.194444444,0.055555556,0.069444444,0.645833333,0.458333333,0.25,0.104166667,0.069444444
30.05464805,1,0.833333333,0.416666667,0.118055556,0.069444444,1,0.854166667,0.472222222,0.236111111,0.076388889,1.129614141,0.590277778,0.430555556,0.194444444,0.069444444,0.069444444,0.645833333,0.465277778,0.25,0.111111111,0.069444444
31.1871654,1,0.833333333,0.423611111,0.118055556,0.069444444,1,0.854166667,0.472222222,0.236111111,0.076388889,1.189171736,0.597222222,0.4375,0.194444444,0.069444444,0.069444444,0.645833333,0.465277778,0.256944444,0.118055556,0.069444444
32.36235821,1,0.833333333,0.430555556,0.118055556,0.069444444,1,0.861111111,0.479166667,0.236111111,0.076388889,1.251869435,0.597222222,0.4375,0.201388889,0.069444444,0.069444444,0.659722222,0.472222222,0.263888889,0.118055556,0.069444444
33.58183455,1,0.840277778,0.430555556,0.125,0.069444444,1,0.868055556,0.479166667,0.243055556,0.076388889,1.317872798,0.597222222,0.444444444,0.208333333,0.076388889,0.069444444,0.666666667,0.479166667,0.263888889,0.125,0.069444444
34.84726313,1,0.840277778,0.4375,0.125,0.076388889,1,0.868055556,0.479166667,0.243055556,0.083333333,1.387356112,0.611111111,0.451388889,0.208333333,0.076388889,0.069444444,0.673611111,0.486111111,0.263888889,0.131944444,0.069444444
36.1603755,1,0.840277778,0.4375,0.125,0.076388889,1,0.868055556,0.479166667,0.25,0.083333333,1.460502853,0.611111111,0.451388889,0.222222222,0.076388889,0.069444444,0.680555556,0.486111111,0.263888889,0.145833333,0.069444444
37.5229685,1,0.847222222,0.4375,0.138888889,0.076388889,1,0.875,0.479166667,0.25,0.083333333,1.537506171,0.618055556,0.458333333,0.222222222,0.076388889,0.069444444,0.6875,0.486111111,0.263888889,0.152777778,0.069444444
38.93690664,1,0.847222222,0.4375,0.145833333,0.076388889,1,0.895833333,0.493055556,0.270833333,0.083333333,1.618569399,0.638888889,0.479166667,0.222222222,0.076388889,0.069444444,0.694444444,0.5,0.277777778,0.159722222,0.069444444
40.4041247,1,0.861111111,0.4375,0.145833333,0.076388889,1,0.895833333,0.493055556,0.291666667,0.083333333,1.703906592,0.638888889,0.479166667,0.229166667,0.083333333,0.069444444,0.701388889,0.5,0.284722222,0.159722222,0.069444444
41.92663038,1,0.861111111,0.444444444,0.145833333,0.076388889,1,0.909722222,0.5,0.305555556,0.090277778,1.79374309,0.652777778,0.479166667,0.243055556,0.090277778,0.069444444,0.708333333,0.506944444,0.291666667,0.159722222,0.069444444
43.50650703,1,0.861111111,0.458333333,0.145833333,0.076388889,1,0.916666667,0.513888889,0.3125,0.090277778,1.888316112,0.680555556,0.486111111,0.243055556,0.090277778,0.069444444,0.715277778,0.506944444,0.298611111,0.173611111,0.069444444
45.14591649,1,0.868055556,0.465277778,0.145833333,0.076388889,1,0.916666667,0.520833333,0.333333333,0.090277778,1.987875388,0.680555556,0.486111111,0.243055556,0.090277778,0.069444444,0.729166667,0.513888889,0.305555556,0.180555556,0.069444444
46.84710207,1,0.875,0.472222222,0.152777778,0.076388889,1,0.916666667,0.520833333,0.340277778,0.090277778,2.09268381,0.6875,0.5,0.25,0.090277778,0.069444444,0.736111111,0.520833333,0.319444444,0.180555556,0.069444444
48.61239162,1,0.881944444,0.472222222,0.159722222,0.076388889,1,0.923611111,0.541666667,0.340277778,0.090277778,2.203018135,0.701388889,0.5,0.25,0.111111111,0.069444444,0.75,0.520833333,0.319444444,0.1875,0.069444444
50.44420071,1,0.881944444,0.472222222,0.159722222,0.076388889,1,0.923611111,0.548611111,0.340277778,0.090277778,2.31916971,0.701388889,0.5,0.25,0.111111111,0.069444444,0.75,0.520833333,0.340277778,0.1875,0.069444444
52.3450359,1,0.881944444,0.472222222,0.159722222,0.076388889,1,0.923611111,0.555555556,0.340277778,0.090277778,2.441445241,0.701388889,0.5,0.25,0.111111111,0.069444444,0.763888889,0.527777778,0.347222222,0.1875,0.069444444
54.31749825,1,0.881944444,0.472222222,0.159722222,0.076388889,1,0.923611111,0.555555556,0.354166667,0.090277778,2.570167608,0.701388889,0.506944444,0.25,0.111111111,0.069444444,0.770833333,0.541666667,0.354166667,0.194444444,0.069444444
56.3642868,1,0.888888889,0.472222222,0.166666667,0.076388889,1,0.923611111,0.5625,0.354166667,0.090277778,2.705676712,0.708333333,0.506944444,0.25,0.111111111,0.069444444,0.770833333,0.541666667,0.354166667,0.208333333,0.069444444
58.48820231,1,0.888888889,0.472222222,0.166666667,0.076388889,1,0.930555556,0.569444444,0.361111111,0.090277778,2.848330376,0.708333333,0.506944444,0.291666667,0.118055556,0.069444444,0.784722222,0.541666667,0.368055556,0.215277778,0.069444444
60.69215106,1,0.888888889,0.472222222,0.180555556,0.076388889,1,0.930555556,0.576388889,0.375,0.090277778,2.998505289,0.722222222,0.513888889,0.291666667,0.125,0.069444444,0.784722222,0.541666667,0.375,0.215277778,0.069444444
62.97914888,1,0.895833333,0.472222222,0.180555556,0.076388889,1,0.944444444,0.583333333,0.375,0.090277778,3.156598001,0.729166667,0.527777778,0.291666667,0.125,0.069444444,0.791666667,0.541666667,0.388888889,0.222222222,0.069444444
65.3523252,1,0.909722222,0.472222222,0.180555556,0.076388889,1,0.951388889,0.590277778,0.375,0.090277778,3.323025967,0.729166667,0.527777778,0.298611111,0.125,0.069444444,0.798611111,0.555555556,0.388888889,0.229166667,0.069444444
67.81492741,1,0.909722222,0.472222222,0.180555556,0.076388889,1,0.951388889,0.597222222,0.375,0.090277778,3.498228654,0.729166667,0.527777778,0.298611111,0.125,0.069444444,0.805555556,0.5625,0.388888889,0.229166667,0.076388889
70.37032523,1,0.916666667,0.486111111,0.180555556,0.076388889,1,0.951388889,0.597222222,0.388888889,0.090277778,3.6826687,0.729166667,0.527777778,0.305555556,0.125,0.069444444,0.805555556,0.5625,0.388888889,0.229166667,0.076388889
73.0220154,1,0.916666667,0.5,0.180555556,0.076388889,1,0.951388889,0.597222222,0.388888889,0.090277778,3.876833133,0.736111111,0.527777778,0.3125,0.125,0.076388889,0.805555556,0.5625,0.395833333,0.236111111,0.076388889
75.77362639,1,0.923611111,0.506944444,0.180555556,0.076388889,1,0.951388889,0.611111111,0.395833333,0.097222222,4.08123466,0.736111111,0.534722222,0.319444444,0.131944444,0.076388889,0.819444444,0.5625,0.395833333,0.236111111,0.076388889
78.62892341,1,0.923611111,0.506944444,0.194444444,0.083333333,1,0.951388889,0.611111111,0.402777778,0.097222222,4.296413021,0.75,0.541666667,0.319444444,0.131944444,0.076388889,0.819444444,0.5625,0.409722222,0.243055556,0.076388889
81.59181355,1,0.923611111,0.506944444,0.194444444,0.090277778,1,0.958333333,0.625,0.402777778,0.097222222,4.522936411,0.763888889,0.541666667,0.340277778,0.131944444,0.076388889,0.819444444,0.576388889,0.416666667,0.25,0.076388889
84.66635113,1,0.930555556,0.513888889,0.194444444,0.090277778,1,0.958333333,0.631944444,0.402777778,0.097222222,4.761402984,0.777777778,0.555555556,0.354166667,0.131944444,0.076388889,0.826388889,0.576388889,0.430555556,0.25,0.076388889
87.85674325,1,0.9375,0.513888889,0.194444444,0.090277778,1,0.958333333,0.638888889,0.402777778,0.097222222,5.01244243,0.784722222,0.5625,0.368055556,0.131944444,0.076388889,0.826388889,0.576388889,0.4375,0.25,0.076388889
91.16735551,1,0.9375,0.534722222,0.194444444,0.090277778,1,0.958333333,0.638888889,0.402777778,0.104166667,5.276717639,0.784722222,0.5625,0.368055556,0.131944444,0.076388889,0.826388889,0.583333333,0.444444444,0.256944444,0.076388889
94.60271807,1,0.9375,0.541666667,0.194444444,0.090277778,1,0.958333333,0.638888889,0.402777778,0.104166667,5.554926453,0.784722222,0.5625,0.368055556,0.131944444,0.076388889,0.826388889,0.590277778,0.444444444,0.263888889,0.076388889
98.16753173,1,0.9375,0.5625,0.194444444,0.090277778,1,0.958333333,0.638888889,0.409722222,0.104166667,5.847803503,0.798611111,0.5625,0.381944444,0.131944444,0.076388889,0.833333333,0.604166667,0.444444444,0.263888889,0.076388889
101.8666745,1,0.9375,0.576388889,0.194444444,0.090277778,1,0.958333333,0.645833333,0.409722222,0.104166667,6.156122155,0.819444444,0.583333333,0.388888889,0.131944444,0.076388889,0.854166667,0.611111111,0.451388889,0.263888889,0.076388889
105.7052081,1,0.9375,0.576388889,0.194444444,0.090277778,1,0.958333333,0.652777778,0.409722222,0.104166667,6.480696551,0.819444444,0.583333333,0.409722222,0.131944444,0.076388889,0.854166667,0.618055556,0.451388889,0.263888889,0.076388889
109.6883851,1,0.9375,0.604166667,0.194444444,0.090277778,1,0.958333333,0.652777778,0.416666667,0.104166667,6.822383755,0.826388889,0.590277778,0.409722222,0.131944444,0.076388889,0.861111111,0.631944444,0.451388889,0.277777778,0.076388889
113.8216559,1,0.9375,0.604166667,0.201388889,0.090277778,1,0.965277778,0.652777778,0.423611111,0.104166667,7.182086021,0.840277778,0.597222222,0.409722222,0.131944444,0.076388889,0.861111111,0.631944444,0.451388889,0.291666667,0.076388889
118.1106764,1,0.9375,0.604166667,0.201388889,0.090277778,1,0.965277778,0.666666667,0.423611111,0.104166667,7.56075317,0.847222222,0.604166667,0.409722222,0.131944444,0.076388889,0.861111111,0.631944444,0.472222222,0.291666667,0.076388889
122.5613155,1,0.9375,0.604166667,0.201388889,0.090277778,1,0.965277778,0.673611111,0.430555556,0.104166667,7.959385106,0.847222222,0.604166667,0.409722222,0.131944444,0.076388889,0.861111111,0.631944444,0.479166667,0.291666667,0.076388889
127.1796632,1,0.9375,0.604166667,0.201388889,0.090277778,1,0.965277778,0.673611111,0.4375,0.104166667,8.379034448,0.847222222,0.611111111,0.409722222,0.138888889,0.076388889,0.861111111,0.631944444,0.486111111,0.298611111,0.076388889
131.9720393,1,0.944444444,0.611111111,0.201388889,0.090277778,1,0.965277778,0.673611111,0.4375,0.104166667,8.820809314,0.854166667,0.618055556,0.409722222,0.138888889,0.076388889,0.861111111,0.631944444,0.486111111,0.305555556,0.076388889
136.9450014,1,0.944444444,0.625,0.201388889,0.090277778,1,0.965277778,0.673611111,0.4375,0.104166667,9.285876248,0.854166667,0.618055556,0.409722222,0.138888889,0.076388889,0.861111111,0.631944444,0.493055556,0.340277778,0.076388889
142.1053543,1,0.944444444,0.625,0.201388889,0.090277778,1,0.972222222,0.680555556,0.4375,0.104166667,9.775463296,0.854166667,0.618055556,0.409722222,0.138888889,0.076388889,0.868055556,0.638888889,0.5,0.368055556,0.076388889
147.4601593,1,0.944444444,0.625,0.201388889,0.090277778,1,0.972222222,0.6875,0.4375,0.104166667,10.29086325,0.854166667,0.618055556,0.416666667,0.138888889,0.076388889,0.881944444,0.652777778,0.506944444,0.368055556,0.076388889
153.0167438,1,0.944444444,0.631944444,0.201388889,0.090277778,1,0.972222222,0.6875,0.4375,0.104166667,10.83343707,0.854166667,0.618055556,0.423611111,0.138888889,0.076388889,0.881944444,0.659722222,0.506944444,0.368055556,0.076388889
158.7827111,1,0.944444444,0.631944444,0.201388889,0.090277778,1,0.972222222,0.6875,0.4375,0.104166667,11.40461747,0.854166667,0.618055556,0.430555556,0.145833333,0.076388889,0.881944444,0.659722222,0.506944444,0.381944444,0.076388889
164.7659512,1,0.944444444,0.638888889,0.201388889,0.090277778,1,0.972222222,0.6875,0.4375,0.111111111,12.00591269,0.854166667,0.618055556,0.430555556,0.145833333,0.076388889,0.881944444,0.659722222,0.506944444,0.381944444,0.076388889
170.9746514,1,0.944444444,0.638888889,0.201388889,0.090277778,1,0.972222222,0.6875,0.444444444,0.111111111,12.6389105,0.861111111,0.625,0.430555556,0.145833333,0.076388889,0.881944444,0.666666667,0.506944444,0.388888889,0.076388889
177.4173074,1,0.944444444,0.638888889,0.201388889,0.090277778,1,0.979166667,0.694444444,0.451388889,0.111111111,13.30528239,0.861111111,0.638888889,0.444444444,0.145833333,0.076388889,0.881944444,0.680555556,0.513888889,0.388888889,0.076388889
184.1027353,1,0.944444444,0.638888889,0.201388889,0.090277778,1,0.979166667,0.694444444,0.458333333,0.118055556,14.00678796,0.868055556,0.645833333,0.451388889,0.145833333,0.076388889,0.881944444,0.6875,0.520833333,0.388888889,0.076388889
191.0400829,1,0.944444444,0.638888889,0.208333333,0.090277778,1,0.979166667,0.701388889,0.465277778,0.118055556,14.7452796,0.868055556,0.645833333,0.472222222,0.152777778,0.076388889,0.881944444,0.694444444,0.520833333,0.395833333,0.076388889
198.2388433,1,0.944444444,0.652777778,0.208333333,0.090277778,1,0.979166667,0.701388889,0.465277778,0.118055556,15.52270735,0.868055556,0.645833333,0.472222222,0.152777778,0.076388889,0.888888889,0.701388889,0.520833333,0.395833333,0.076388889
205.7088669,1,0.944444444,0.652777778,0.208333333,0.090277778,1,0.979166667,0.701388889,0.472222222,0.118055556,16.34112408,0.875,0.652777778,0.472222222,0.152777778,0.076388889,0.888888889,0.708333333,0.527777778,0.395833333,0.076388889
213.4603755,1,0.944444444,0.659722222,0.208333333,0.097222222,1,0.979166667,0.701388889,0.479166667,0.118055556,17.20269088,0.875,0.652777778,0.479166667,0.152777778,0.076388889,0.888888889,0.708333333,0.527777778,0.395833333,0.076388889
221.5039759,1,0.951388889,0.659722222,0.208333333,0.097222222,1,0.979166667,0.708333333,0.486111111,0.118055556,18.10968279,0.875,0.659722222,0.486111111,0.152777778,0.076388889,0.888888889,0.708333333,0.527777778,0.395833333,0.076388889
229.8506748,1,0.951388889,0.666666667,0.208333333,0.104166667,1,0.979166667,0.715277778,0.486111111,0.118055556,19.0644948,0.875,0.673611111,0.486111111,0.152777778,0.076388889,0.888888889,0.715277778,0.527777778,0.402777778,0.076388889
238.5118935,1,0.951388889,0.673611111,0.208333333,0.104166667,1,0.979166667,0.722222222,0.486111111,0.118055556,20.06964816,0.875,0.673611111,0.486111111,0.159722222,0.076388889,0.895833333,0.722222222,0.527777778,0.402777778,0.076388889
247.4994836,1,0.951388889,0.673611111,0.208333333,0.104166667,1,0.979166667,0.729166667,0.486111111,0.125,21.12779707,0.875,0.680555556,0.486111111,0.159722222,0.076388889,0.895833333,0.722222222,0.527777778,0.409722222,0.090277778
256.8257436,1,0.951388889,0.673611111,0.208333333,0.104166667,1,0.979166667,0.736111111,0.493055556,0.125,22.24173565,0.881944444,0.6875,0.493055556,0.159722222,0.076388889,0.902777778,0.722222222,0.534722222,0.409722222,0.104166667
266.5034351,1,0.951388889,0.673611111,0.208333333,0.104166667,1,0.979166667,0.736111111,0.493055556,0.125,23.41440535,0.888888889,0.694444444,0.493055556,0.159722222,0.076388889,0.909722222,0.736111111,0.534722222,0.409722222,0.104166667
276.5458008,1,0.951388889,0.6875,0.208333333,0.104166667,1,0.979166667,0.736111111,0.5,0.125,24.64890269,0.888888889,0.701388889,0.493055556,0.159722222,0.076388889,0.909722222,0.743055556,0.534722222,0.416666667,0.125
286.9665822,1,0.951388889,0.694444444,0.208333333,0.104166667,1,0.979166667,0.736111111,0.506944444,0.125,25.94848748,0.888888889,0.701388889,0.493055556,0.159722222,0.076388889,0.909722222,0.756944444,0.534722222,0.423611111,0.125
297.7800389,1,0.951388889,0.701388889,0.208333333,0.104166667,1,0.979166667,0.736111111,0.520833333,0.125,27.31659137,0.888888889,0.701388889,0.5,0.159722222,0.083333333,0.909722222,0.756944444,0.534722222,0.423611111,0.131944444
309.0009676,1,0.951388889,0.701388889,0.208333333,0.104166667,1,0.979166667,0.736111111,0.520833333,0.125,28.75682694,0.895833333,0.708333333,0.5,0.159722222,0.083333333,0.909722222,0.763888889,0.541666667,0.423611111,0.138888889
320.6447226,1,0.951388889,0.708333333,0.208333333,0.111111111,1,0.979166667,0.743055556,0.527777778,0.125,30.27299727,0.895833333,0.715277778,0.506944444,0.159722222,0.090277778,0.909722222,0.763888889,0.548611111,0.423611111,0.145833333
332.7272369,1,0.951388889,0.708333333,0.208333333,0.111111111,1,0.979166667,0.743055556,0.534722222,0.125,31.86910591,0.895833333,0.715277778,0.513888889,0.166666667,0.090277778,0.909722222,0.770833333,0.555555556,0.423611111,0.145833333
345.2650436,1,0.951388889,0.708333333,0.215277778,0.111111111,1,0.979166667,0.743055556,0.534722222,0.125,33.54936753,0.895833333,0.715277778,0.513888889,0.173611111,0.090277778,0.916666667,0.791666667,0.555555556,0.430555556,0.145833333
358.2752993,1,0.951388889,0.708333333,0.215277778,0.111111111,1,0.979166667,0.743055556,0.534722222,0.125,35.318219,0.895833333,0.715277778,0.520833333,0.173611111,0.104166667,0.916666667,0.791666667,0.569444444,0.430555556,0.152777778
371.7758066,1,0.951388889,0.708333333,0.215277778,0.111111111,1,0.979166667,0.743055556,0.534722222,0.125,37.18033111,0.895833333,0.722222222,0.520833333,0.180555556,0.104166667,0.923611111,0.798611111,0.576388889,0.430555556,0.159722222
385.7850391,1,0.951388889,0.708333333,0.215277778,0.111111111,1,0.979166667,0.743055556,0.541666667,0.131944444,39.14062091,0.895833333,0.729166667,0.520833333,0.180555556,0.111111111,0.923611111,0.798611111,0.583333333,0.430555556,0.159722222
400.3221667,1,0.951388889,0.708333333,0.215277778,0.118055556,1,0.979166667,0.756944444,0.541666667,0.138888889,41.20426472,0.895833333,0.736111111,0.520833333,0.180555556,0.125,0.930555556,0.805555556,0.597222222,0.4375,0.166666667
415.4070814,1,0.951388889,0.708333333,0.215277778,0.125,1,0.979166667,0.763888889,0.548611111,0.138888889,43.37671176,0.895833333,0.743055556,0.527777778,0.180555556,0.131944444,0.930555556,0.805555556,0.597222222,0.4375,0.166666667
431.0604248,1,0.951388889,0.715277778,0.215277778,0.125,1,0.986111111,0.777777778,0.5625,0.138888889,45.66369854,0.902777778,0.756944444,0.534722222,0.180555556,0.138888889,0.930555556,0.8125,0.604166667,0.4375,0.166666667
447.3036166,1,0.951388889,0.715277778,0.215277778,0.125,1,0.986111111,0.784722222,0.5625,0.138888889,48.07126405,0.902777778,0.763888889,0.534722222,0.180555556,0.145833333,0.930555556,0.8125,0.604166667,0.4375,0.166666667
464.1588834,1,0.951388889,0.715277778,0.215277778,0.138888889,1,0.986111111,0.784722222,0.569444444,0.138888889,50.60576565,0.909722222,0.770833333,0.541666667,0.180555556,0.152777778,0.930555556,0.8125,0.604166667,0.444444444,0.166666667
481.6492892,1,0.958333333,0.729166667,0.215277778,0.138888889,1,0.986111111,0.784722222,0.569444444,0.152777778,53.27389591,0.909722222,0.770833333,0.541666667,0.180555556,0.159722222,0.9375,0.819444444,0.604166667,0.451388889,0.166666667
499.7987674,1,0.958333333,0.736111111,0.215277778,0.138888889,1,0.986111111,0.784722222,0.569444444,0.159722222,56.08270024,0.916666667,0.770833333,0.541666667,0.180555556,0.159722222,0.9375,0.819444444,0.618055556,0.458333333,0.173611111
518.6321531,1,0.958333333,0.736111111,0.215277778,0.138888889,1,0.986111111,0.784722222,0.576388889,0.159722222,59.03959552,0.916666667,0.777777778,0.541666667,0.180555556,0.159722222,0.9375,0.826388889,0.625,0.458333333,0.173611111
538.1752172,1,0.958333333,0.736111111,0.215277778,0.138888889,1,0.986111111,0.784722222,0.576388889,0.159722222,62.15238967,0.916666667,0.777777778,0.541666667,0.180555556,0.159722222,0.9375,0.833333333,0.625,0.458333333,0.173611111
558.4547019,1,0.958333333,0.736111111,0.215277778,0.138888889,1,0.986111111,0.784722222,0.576388889,0.159722222,65.42930228,0.916666667,0.777777778,0.548611111,0.180555556,0.166666667,0.944444444,0.840277778,0.625,0.458333333,0.173611111
579.4983568,1,0.958333333,0.736111111,0.215277778,0.145833333,1,0.986111111,0.784722222,0.583333333,0.166666667,68.87898631,0.923611111,0.784722222,0.555555556,0.180555556,0.166666667,0.944444444,0.847222222,0.625,0.458333333,0.173611111
601.3349774,1,0.958333333,0.736111111,0.215277778,0.145833333,1,0.986111111,0.784722222,0.583333333,0.173611111,72.51055092,0.923611111,0.784722222,0.555555556,0.180555556,0.166666667,0.944444444,0.861111111,0.631944444,0.458333333,0.180555556
623.9944442,1,0.958333333,0.736111111,0.222222222,0.145833333,1,0.986111111,0.784722222,0.583333333,0.180555556,76.33358556,0.923611111,0.784722222,0.5625,0.180555556,0.166666667,0.944444444,0.868055556,0.631944444,0.458333333,0.180555556
647.5077635,1,0.958333333,0.736111111,0.222222222,0.145833333,1,0.986111111,0.784722222,0.583333333,0.1875,80.35818527,0.930555556,0.791666667,0.569444444,0.1875,0.166666667,0.944444444,0.868055556,0.638888889,0.458333333,0.180555556
671.9071103,1,0.958333333,0.736111111,0.222222222,0.145833333,1,0.986111111,0.784722222,0.583333333,0.1875,84.59497732,0.930555556,0.798611111,0.576388889,0.1875,0.166666667,0.944444444,0.868055556,0.645833333,0.458333333,0.180555556
697.2258718,1,0.958333333,0.736111111,0.222222222,0.159722222,1,0.986111111,0.784722222,0.583333333,0.1875,89.05514931,0.930555556,0.798611111,0.576388889,0.1875,0.166666667,0.944444444,0.875,0.645833333,0.458333333,0.180555556
723.4986932,1,0.958333333,0.736111111,0.222222222,0.159722222,1,0.986111111,0.784722222,0.583333333,0.1875,93.7504787,0.930555556,0.805555556,0.590277778,0.1875,0.180555556,0.944444444,0.881944444,0.645833333,0.472222222,0.180555556
750.7615254,1,0.958333333,0.736111111,0.222222222,0.166666667,1,0.986111111,0.784722222,0.590277778,0.1875,98.69336388,0.9375,0.8125,0.590277778,0.1875,0.180555556,0.944444444,0.881944444,0.645833333,0.472222222,0.180555556
779.0516739,1,0.958333333,0.736111111,0.222222222,0.173611111,1,0.986111111,0.784722222,0.597222222,0.1875,103.896857,0.9375,0.819444444,0.590277778,0.1875,0.180555556,0.944444444,0.881944444,0.645833333,0.479166667,0.1875
808.4078501,1,0.958333333,0.736111111,0.222222222,0.173611111,1,0.986111111,0.784722222,0.604166667,0.1875,109.3746981,0.9375,0.819444444,0.597222222,0.1875,0.180555556,0.944444444,0.881944444,0.645833333,0.479166667,0.1875
838.8702238,1,0.958333333,0.736111111,0.222222222,0.173611111,1,0.986111111,0.784722222,0.604166667,0.1875,115.1413522,0.9375,0.819444444,0.597222222,0.1875,0.180555556,0.944444444,0.881944444,0.645833333,0.479166667,0.194444444
870.4804787,1,0.958333333,0.736111111,0.222222222,0.180555556,1,0.986111111,0.784722222,0.604166667,0.1875,121.2120463,0.9375,0.826388889,0.597222222,0.1875,0.180555556,0.944444444,0.888888889,0.645833333,0.486111111,0.194444444
903.2818694,1,0.958333333,0.736111111,0.222222222,0.180555556,1,0.986111111,0.791666667,0.604166667,0.194444444,127.6028108,0.9375,0.833333333,0.604166667,0.194444444,0.180555556,0.951388889,0.902777778,0.659722222,0.486111111,0.194444444
937.3192799,1,0.958333333,0.736111111,0.222222222,0.180555556,1,0.986111111,0.798611111,0.604166667,0.194444444,134.3305209,0.9375,0.833333333,0.611111111,0.194444444,0.1875,0.951388889,0.902777778,0.666666667,0.486111111,0.194444444
972.639286,1,0.958333333,0.736111111,0.222222222,0.180555556,1,0.986111111,0.798611111,0.604166667,0.194444444,141.4129417,0.9375,0.833333333,0.611111111,0.194444444,0.1875,0.951388889,0.902777778,0.666666667,0.493055556,0.194444444
1009.290218,1,0.958333333,0.743055556,0.222222222,0.1875,1,0.986111111,0.798611111,0.611111111,0.194444444,148.8687749,0.9375,0.833333333,0.611111111,0.194444444,0.1875,0.951388889,0.902777778,0.666666667,0.5,0.194444444
1047.322229,1,0.958333333,0.743055556,0.222222222,0.1875,1,0.986111111,0.798611111,0.611111111,0.194444444,156.7177083,0.9375,0.833333333,0.618055556,0.194444444,0.1875,0.958333333,0.909722222,0.673611111,0.5,0.194444444
1086.787359,1,0.958333333,0.743055556,0.222222222,0.194444444,1,0.986111111,0.798611111,0.618055556,0.194444444,164.9804676,0.9375,0.833333333,0.625,0.194444444,0.1875,0.958333333,0.909722222,0.673611111,0.5,0.194444444
1127.739612,1,0.958333333,0.75,0.222222222,0.194444444,1,0.986111111,0.798611111,0.625,0.201388889,173.6788713,0.9375,0.840277778,0.631944444,0.194444444,0.1875,0.958333333,0.916666667,0.673611111,0.506944444,0.194444444
1170.235025,1,0.958333333,0.75,0.222222222,0.194444444,1,0.986111111,0.798611111,0.625,0.201388889,182.8358882,0.9375,0.840277778,0.631944444,0.194444444,0.1875,0.958333333,0.916666667,0.680555556,0.506944444,0.194444444
1214.331748,1,0.958333333,0.75,0.222222222,0.194444444,1,0.993055556,0.798611111,0.625,0.201388889,192.4756982,0.9375,0.840277778,0.645833333,0.194444444,0.1875,0.958333333,0.923611111,0.701388889,0.513888889,0.194444444
1260.09012,1,0.958333333,0.75,0.222222222,0.194444444,1,0.993055556,0.798611111,0.625,0.201388889,202.623756,0.944444444,0.854166667,0.645833333,0.194444444,0.1875,0.965277778,0.930555556,0.701388889,0.513888889,0.194444444
1307.572757,1,0.958333333,0.75,0.222222222,0.194444444,1,0.993055556,0.8125,0.625,0.201388889,213.3068583,0.944444444,0.854166667,0.645833333,0.194444444,0.194444444,0.965277778,0.930555556,0.708333333,0.513888889,0.194444444
1356.844631,1,0.958333333,0.75,0.222222222,0.194444444,1,0.993055556,0.819444444,0.625,0.201388889,224.5532149,0.951388889,0.861111111,0.645833333,0.194444444,0.194444444,0.972222222,0.9375,0.708333333,0.513888889,0.194444444
1407.973165,1,0.958333333,0.75,0.222222222,0.194444444,1,0.993055556,0.819444444,0.625,0.201388889,236.3925225,0.951388889,0.861111111,0.645833333,0.194444444,0.194444444,0.972222222,0.9375,0.708333333,0.513888889,0.194444444
1461.028321,1,0.958333333,0.756944444,0.222222222,0.194444444,1,0.993055556,0.833333333,0.625,0.201388889,248.8560439,0.951388889,0.868055556,0.645833333,0.194444444,0.194444444,0.972222222,0.9375,0.708333333,0.520833333,0.194444444
1516.082698,1,0.958333333,0.756944444,0.222222222,0.194444444,1,0.993055556,0.833333333,0.625,0.201388889,261.97669,0.951388889,0.868055556,0.645833333,0.194444444,0.194444444,0.979166667,0.951388889,0.708333333,0.527777778,0.194444444
1573.211631,1,0.958333333,0.756944444,0.222222222,0.194444444,1,0.993055556,0.840277778,0.625,0.201388889,275.7891069,0.958333333,0.875,0.652777778,0.208333333,0.194444444,0.979166667,0.951388889,0.708333333,0.534722222,0.194444444
1632.493293,1,0.958333333,0.756944444,0.222222222,0.194444444,1,0.993055556,0.854166667,0.625,0.201388889,290.3297675,0.958333333,0.881944444,0.666666667,0.208333333,0.194444444,0.979166667,0.951388889,0.708333333,0.534722222,0.194444444
1694.008802,1,0.958333333,0.763888889,0.222222222,0.194444444,1,0.993055556,0.854166667,0.625,0.201388889,305.6370675,0.958333333,0.888888889,0.666666667,0.208333333,0.194444444,0.979166667,0.951388889,0.708333333,0.534722222,0.194444444
1757.842335,1,0.958333333,0.763888889,0.222222222,0.194444444,1,0.993055556,0.861111111,0.625,0.201388889,321.7514272,0.965277778,0.895833333,0.666666667,0.208333333,0.194444444,0.979166667,0.951388889,0.708333333,0.534722222,0.194444444
1824.08124,1,0.958333333,0.763888889,0.222222222,0.194444444,1,0.993055556,0.861111111,0.625,0.201388889,338.7153977,0.965277778,0.895833333,0.666666667,0.208333333,0.194444444,0.979166667,0.951388889,0.708333333,0.534722222,0.194444444
1892.816154,1,0.958333333,0.777777778,0.222222222,0.194444444,1,0.993055556,0.861111111,0.625,0.201388889,356.5737739,0.965277778,0.895833333,0.673611111,0.208333333,0.194444444,0.979166667,0.951388889,0.708333333,0.541666667,0.194444444
1964.141133,1,0.958333333,0.777777778,0.222222222,0.194444444,1,0.993055556,0.861111111,0.625,0.201388889,375.3737123,0.965277778,0.895833333,0.673611111,0.208333333,0.194444444,0.979166667,0.958333333,0.708333333,0.548611111,0.194444444
2038.153776,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.861111111,0.625,0.201388889,395.1648556,0.965277778,0.909722222,0.673611111,0.208333333,0.194444444,0.979166667,0.958333333,0.708333333,0.555555556,0.194444444
2114.955358,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.625,0.201388889,415.999464,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.965277778,0.708333333,0.555555556,0.194444444
2194.650973,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.625,0.201388889,437.932553,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.708333333,0.555555556,0.194444444
2277.349672,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.625,0.201388889,461.0220385,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.708333333,0.555555556,0.194444444
2363.164619,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,485.3288904,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.715277778,0.555555556,0.194444444
2452.21324,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,510.9172929,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.715277778,0.555555556,0.194444444
2544.617385,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,537.8548142,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.722222222,0.555555556,0.194444444
2640.503497,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,566.212585,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.722222222,0.555555556,0.194444444
2740.002784,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,596.0654864,0.972222222,0.916666667,0.673611111,0.208333333,0.194444444,0.986111111,0.972222222,0.722222222,0.5625,0.194444444
2843.251396,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,627.4923474,0.979166667,0.923611111,0.6875,0.208333333,0.194444444,0.986111111,0.972222222,0.722222222,0.5625,0.194444444
2950.390616,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,660.5761531,0.979166667,0.930555556,0.6875,0.208333333,0.194444444,0.993055556,0.979166667,0.736111111,0.5625,0.194444444
3061.56705,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,695.4042641,0.979166667,0.9375,0.6875,0.208333333,0.194444444,0.993055556,0.979166667,0.743055556,0.5625,0.194444444
3176.932826,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,732.0686469,0.979166667,0.9375,0.6875,0.208333333,0.194444444,0.993055556,0.979166667,0.75,0.576388889,0.194444444
3296.645809,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,770.6661166,0.979166667,0.9375,0.6875,0.208333333,0.194444444,0.993055556,0.979166667,0.756944444,0.576388889,0.194444444
3420.869809,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,811.2985932,0.979166667,0.9375,0.6875,0.208333333,0.194444444,0.993055556,0.979166667,0.756944444,0.576388889,0.194444444
3549.77481,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,854.0733699,0.979166667,0.9375,0.6875,0.208333333,0.194444444,0.993055556,0.979166667,0.777777778,0.576388889,0.194444444
3683.537201,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,899.1033971,0.979166667,0.9375,0.694444444,0.208333333,0.194444444,0.993055556,0.979166667,0.777777778,0.576388889,0.194444444
3822.340018,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,946.5075802,0.979166667,0.9375,0.694444444,0.208333333,0.194444444,0.993055556,0.979166667,0.777777778,0.583333333,0.194444444
3966.373194,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,996.4110938,0.986111111,0.944444444,0.694444444,0.208333333,0.194444444,1,0.986111111,0.777777778,0.583333333,0.194444444
4115.833819,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1048.945712,0.986111111,0.944444444,0.694444444,0.208333333,0.194444444,1,0.986111111,0.791666667,0.583333333,0.194444444
4270.92641,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1104.250158,0.986111111,0.944444444,0.694444444,0.208333333,0.194444444,1,0.986111111,0.791666667,0.583333333,0.194444444
4431.86319,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1162.470465,0.986111111,0.944444444,0.694444444,0.215277778,0.194444444,1,0.986111111,0.791666667,0.590277778,0.194444444
4598.864379,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1223.760372,0.993055556,0.951388889,0.701388889,0.215277778,0.194444444,1,0.986111111,0.791666667,0.590277778,0.194444444
4772.158497,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1288.281717,0.993055556,0.951388889,0.701388889,0.215277778,0.194444444,1,0.986111111,0.805555556,0.590277778,0.194444444
4951.982674,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1356.204875,0.993055556,0.951388889,0.701388889,0.215277778,0.194444444,1,0.986111111,0.8125,0.590277778,0.194444444
5138.582973,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1427.709203,0.993055556,0.951388889,0.708333333,0.222222222,0.194444444,1,0.993055556,0.8125,0.590277778,0.194444444
5332.214733,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1502.983514,0.993055556,0.951388889,0.708333333,0.222222222,0.194444444,1,0.993055556,0.8125,0.590277778,0.194444444
5533.142913,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.875,0.631944444,0.201388889,1582.226575,0.993055556,0.951388889,0.715277778,0.222222222,0.194444444,1,0.993055556,0.8125,0.590277778,0.194444444
5741.642456,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,1665.647635,0.993055556,0.951388889,0.715277778,0.222222222,0.194444444,1,0.993055556,0.8125,0.590277778,0.194444444
5957.998666,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,1753.466973,0.993055556,0.951388889,0.722222222,0.222222222,0.194444444,1,0.993055556,0.8125,0.597222222,0.194444444
6182.507596,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,1845.916485,0.993055556,0.951388889,0.729166667,0.222222222,0.194444444,1,0.993055556,0.819444444,0.597222222,0.194444444
6415.476458,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,1943.240289,0.993055556,0.951388889,0.729166667,0.222222222,0.194444444,1,0.993055556,0.840277778,0.597222222,0.194444444
6657.224038,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2045.695378,0.993055556,0.951388889,0.729166667,0.222222222,0.194444444,1,0.993055556,0.840277778,0.597222222,0.194444444
6908.081135,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2153.552292,0.993055556,0.951388889,0.729166667,0.222222222,0.194444444,1,0.993055556,0.840277778,0.604166667,0.194444444
7168.391014,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2267.095837,0.993055556,0.951388889,0.743055556,0.222222222,0.194444444,1,0.993055556,0.847222222,0.604166667,0.194444444
7438.509873,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2386.625834,0.993055556,0.951388889,0.743055556,0.222222222,0.194444444,1,0.993055556,0.854166667,0.604166667,0.194444444
7718.807334,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2512.457911,0.993055556,0.951388889,0.743055556,0.222222222,0.194444444,1,0.993055556,0.875,0.604166667,0.194444444
8009.666946,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2644.924339,0.993055556,0.951388889,0.743055556,0.222222222,0.194444444,1,0.993055556,0.875,0.611111111,0.201388889
8311.486711,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2784.374905,0.993055556,0.951388889,0.743055556,0.222222222,0.194444444,1,0.993055556,0.881944444,0.611111111,0.201388889
8624.679631,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,2931.17784,0.993055556,0.958333333,0.743055556,0.222222222,0.194444444,1,0.993055556,0.881944444,0.611111111,0.201388889
8949.674265,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,3085.72079,0.993055556,0.958333333,0.75,0.222222222,0.201388889,1,0.993055556,0.881944444,0.611111111,0.201388889
9286.915328,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,3248.411837,0.993055556,0.958333333,0.770833333,0.222222222,0.201388889,1,0.993055556,0.881944444,0.611111111,0.201388889
9636.864287,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,3419.680581,1,0.958333333,0.777777778,0.222222222,0.201388889,1,0.993055556,0.881944444,0.618055556,0.201388889
10000,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.631944444,0.201388889,3599.97927,1,0.958333333,0.784722222,0.222222222,0.201388889,1,0.993055556,0.881944444,0.618055556,0.201388889


==> figures/data/qsdp.csv <==
tau-r,ours-rf,mosek-rf,sdpa-rf,sdpt3-rf,sedumi-rf,cvxopt-rf,hypatia-rf,ours-rn,mosek-rn,sdpa-rn,sdpt3-rn,sedumi-rn,cvxopt-rn,hypatia-rn,tau-t,ours-tf,mosek-tf,sdpa-tf,sdpt3-tf,sedumi-tf,cvxopt-tf,hypatia-tf,ours-tn,mosek-tn,sdpa-tn,sdpt3-tn,sedumi-tn,cvxopt-tn,hypatia-tn
1,0.102040816,0.836734694,0,0,0,0,0.020408163,0.183673469,0.816326531,0,0,0,0,0,0.01,0,0.020408163,0,0,0,0,0,0,0,0,0,0,0,0
1.037681937,0.102040816,0.836734694,0,0,0,0,0.020408163,0.183673469,0.836734694,0,0,0,0,0,0.010527238,0,0.020408163,0,0,0,0,0,0,0,0,0,0,0,0
1.076783802,0.102040816,0.836734694,0.020408163,0,0,0,0.020408163,0.183673469,0.836734694,0.020408163,0,0,0,0,0.011082275,0,0.020408163,0,0,0,0,0,0,0,0,0,0,0,0
1.117359102,0.102040816,0.836734694,0.020408163,0,0,0,0.020408163,0.183673469,0.857142857,0.020408163,0,0,0,0,0.011666575,0,0.020408163,0,0,0,0,0,0,0,0,0,0,0,0
1.159463357,0.12244898,0.836734694,0.020408163,0,0,0,0.020408163,0.224489796,0.857142857,0.020408163,0,0,0,0,0.012281682,0,0.020408163,0,0,0,0,0,0,0,0,0,0,0,0
1.203154183,0.12244898,0.836734694,0.020408163,0,0,0,0.020408163,0.224489796,0.87755102,0.020408163,0,0,0,0,0.012929219,0,0.020408163,0,0,0,0,0,0,0,0,0,0,0,0
1.248491363,0.12244898,0.836734694,0.020408163,0,0,0,0.020408163,0.244897959,0.87755102,0.020408163,0,0,0,0,0.013610897,0,0.020408163,0,0,0,0,0,0.020408163,0,0,0,0,0,0
1.295536936,0.142857143,0.836734694,0.020408163,0.020408163,0,0,0.020408163,0.244897959,0.87755102,0.020408163,0,0,0,0,0.014328516,0,0.020408163,0,0,0,0,0,0.020408163,0,0,0,0,0,0
1.344355277,0.142857143,0.836734694,0.020408163,0.040816327,0,0,0.020408163,0.244897959,0.87755102,0.020408163,0.020408163,0,0,0,0.01508397,0,0.020408163,0,0,0,0,0,0.020408163,0.020408163,0,0,0,0,0
1.395013188,0.163265306,0.836734694,0.020408163,0.040816327,0,0,0.020408163,0.265306122,0.87755102,0.020408163,0.020408163,0,0,0,0.015879255,0,0.020408163,0,0,0,0,0,0.020408163,0.020408163,0,0,0,0,0
1.447579987,0.163265306,0.836734694,0.040816327,0.06122449,0,0,0.020408163,0.285714286,0.87755102,0.020408163,0.020408163,0,0,0,0.01671647,0,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.502127605,0.163265306,0.836734694,0.040816327,0.06122449,0,0,0.020408163,0.285714286,0.87755102,0.020408163,0.020408163,0,0,0,0.017597827,0,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.558730683,0.204081633,0.836734694,0.040816327,0.081632653,0,0,0.020408163,0.326530612,0.87755102,0.020408163,0.020408163,0,0,0,0.018525652,0,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.617466674,0.204081633,0.836734694,0.040816327,0.081632653,0,0,0.020408163,0.326530612,0.87755102,0.020408163,0.020408163,0,0,0,0.019502395,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.678415952,0.244897959,0.836734694,0.06122449,0.081632653,0,0,0.020408163,0.326530612,0.87755102,0.020408163,0.020408163,0,0,0,0.020530636,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.741661916,0.265306122,0.836734694,0.06122449,0.102040816,0,0,0.020408163,0.367346939,0.87755102,0.020408163,0.040816327,0,0,0,0.02161309,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.807291111,0.285714286,0.87755102,0.06122449,0.102040816,0,0,0.020408163,0.367346939,0.87755102,0.020408163,0.040816327,0,0,0,0.022752615,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.87539334,0.285714286,0.897959184,0.06122449,0.102040816,0,0,0.020408163,0.408163265,0.87755102,0.020408163,0.040816327,0,0,0,0.023952221,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
1.946061794,0.306122449,0.897959184,0.06122449,0.12244898,0,0,0.020408163,0.428571429,0.87755102,0.040816327,0.081632653,0,0,0,0.025215074,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
2.019393172,0.367346939,0.897959184,0.06122449,0.12244898,0,0,0.020408163,0.448979592,0.87755102,0.040816327,0.12244898,0,0,0,0.026544509,0.020408163,0.06122449,0,0,0,0,0,0.020408163,0.040816327,0,0,0,0,0
2.095487819,0.387755102,0.897959184,0.06122449,0.142857143,0,0,0.020408163,0.448979592,0.87755102,0.06122449,0.12244898,0.020408163,0,0,0.027944038,0.020408163,0.06122449,0,0,0,0,0,0.040816327,0.040816327,0,0,0,0,0
2.174449859,0.387755102,0.897959184,0.06122449,0.163265306,0,0,0.020408163,0.448979592,0.87755102,0.102040816,0.12244898,0.020408163,0,0,0.029417355,0.020408163,0.06122449,0,0,0,0,0,0.040816327,0.040816327,0,0,0,0,0
2.256387341,0.428571429,0.897959184,0.06122449,0.163265306,0,0,0.020408163,0.489795918,0.87755102,0.102040816,0.12244898,0.040816327,0,0,0.03096835,0.020408163,0.06122449,0,0,0.020408163,0,0,0.040816327,0.040816327,0,0,0,0,0
2.341412387,0.448979592,0.897959184,0.06122449,0.163265306,0,0,0.020408163,0.489795918,0.897959184,0.102040816,0.163265306,0.06122449,0,0,0.032601121,0.020408163,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0,0,0
2.429641341,0.448979592,0.897959184,0.06122449,0.163265306,0,0,0.020408163,0.510204082,0.897959184,0.12244898,0.183673469,0.06122449,0,0,0.034319977,0.020408163,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.020408163,0,0
2.521194933,0.448979592,0.897959184,0.06122449,0.163265306,0,0,0.020408163,0.551020408,0.897959184,0.12244898,0.183673469,0.081632653,0,0,0.036129458,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.020408163,0,0
2.616198442,0.448979592,0.897959184,0.06122449,0.183673469,0,0,0.020408163,0.551020408,0.897959184,0.142857143,0.183673469,0.102040816,0,0,0.038034342,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.040816327,0,0
2.714781867,0.489795918,0.897959184,0.081632653,0.183673469,0,0,0.020408163,0.591836735,0.897959184,0.183673469,0.183673469,0.102040816,0,0,0.040039658,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.040816327,0,0
2.817080107,0.489795918,0.897959184,0.081632653,0.204081633,0,0,0.020408163,0.612244898,0.897959184,0.204081633,0.183673469,0.102040816,0,0.020408163,0.042150703,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.040816327,0,0
2.923233142,0.489795918,0.897959184,0.081632653,0.224489796,0,0,0.020408163,0.612244898,0.897959184,0.204081633,0.183673469,0.102040816,0,0.020408163,0.04437305,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.040816327,0,0
3.033386229,0.510204082,0.897959184,0.081632653,0.244897959,0,0,0.020408163,0.632653061,0.897959184,0.204081633,0.183673469,0.102040816,0,0.020408163,0.046712567,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.06122449,0,0,0.040816327,0,0
3.147690098,0.510204082,0.897959184,0.081632653,0.244897959,0.020408163,0,0.020408163,0.632653061,0.897959184,0.224489796,0.183673469,0.12244898,0,0.040816327,0.049175433,0.040816327,0.06122449,0,0,0.020408163,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
3.266301158,0.571428571,0.897959184,0.081632653,0.244897959,0.020408163,0,0.020408163,0.653061224,0.897959184,0.224489796,0.183673469,0.12244898,0,0.040816327,0.051768151,0.040816327,0.06122449,0,0,0.040816327,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
3.389381713,0.612244898,0.897959184,0.081632653,0.244897959,0.020408163,0,0.020408163,0.693877551,0.918367347,0.285714286,0.204081633,0.12244898,0,0.040816327,0.054497566,0.040816327,0.06122449,0,0,0.040816327,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
3.517100181,0.632653061,0.897959184,0.102040816,0.265306122,0.040816327,0,0.020408163,0.714285714,0.918367347,0.285714286,0.204081633,0.142857143,0,0.040816327,0.057370887,0.040816327,0.06122449,0,0,0.040816327,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
3.649631329,0.653061224,0.897959184,0.102040816,0.265306122,0.06122449,0,0.020408163,0.714285714,0.918367347,0.285714286,0.244897959,0.142857143,0,0.06122449,0.060395701,0.040816327,0.06122449,0,0,0.040816327,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
3.787156507,0.653061224,0.897959184,0.12244898,0.265306122,0.081632653,0,0.040816327,0.714285714,0.918367347,0.285714286,0.244897959,0.142857143,0,0.06122449,0.063579994,0.040816327,0.06122449,0,0,0.040816327,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
3.9298639,0.653061224,0.897959184,0.12244898,0.285714286,0.081632653,0,0.06122449,0.714285714,0.918367347,0.285714286,0.244897959,0.163265306,0,0.06122449,0.066932175,0.040816327,0.06122449,0,0,0.040816327,0,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
4.077948784,0.673469388,0.897959184,0.12244898,0.285714286,0.081632653,0,0.06122449,0.734693878,0.959183673,0.285714286,0.265306122,0.244897959,0,0.06122449,0.070461097,0.040816327,0.06122449,0,0,0.040816327,0.020408163,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
4.231613793,0.693877551,0.897959184,0.12244898,0.285714286,0.081632653,0,0.06122449,0.734693878,0.959183673,0.306122449,0.265306122,0.244897959,0,0.06122449,0.074176076,0.040816327,0.06122449,0,0,0.040816327,0.020408163,0,0.040816327,0.102040816,0,0,0.040816327,0,0.020408163
4.391069198,0.714285714,0.897959184,0.12244898,0.306122449,0.102040816,0,0.06122449,0.734693878,0.959183673,0.367346939,0.285714286,0.244897959,0,0.06122449,0.078086924,0.040816327,0.102040816,0,0,0.040816327,0.020408163,0,0.040816327,0.12244898,0,0.020408163,0.040816327,0.020408163,0.020408163
4.556533191,0.714285714,0.897959184,0.12244898,0.326530612,0.12244898,0,0.06122449,0.775510204,0.959183673,0.387755102,0.306122449,0.244897959,0,0.06122449,0.082203966,0.040816327,0.102040816,0,0,0.040816327,0.020408163,0.020408163,0.06122449,0.12244898,0,0.020408163,0.040816327,0.020408163,0.020408163
4.728232188,0.734693878,0.897959184,0.12244898,0.326530612,0.12244898,0,0.06122449,0.775510204,0.959183673,0.387755102,0.326530612,0.265306122,0,0.06122449,0.086538075,0.040816327,0.102040816,0,0,0.040816327,0.020408163,0.020408163,0.06122449,0.12244898,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163
4.906401136,0.755102041,0.897959184,0.142857143,0.326530612,0.12244898,0,0.06122449,0.775510204,0.959183673,0.408163265,0.326530612,0.306122449,0,0.06122449,0.091100694,0.040816327,0.102040816,0,0,0.040816327,0.020408163,0.020408163,0.06122449,0.12244898,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163
5.091283834,0.755102041,0.897959184,0.142857143,0.326530612,0.12244898,0,0.06122449,0.775510204,0.959183673,0.408163265,0.326530612,0.306122449,0,0.06122449,0.095903873,0.06122449,0.102040816,0,0.020408163,0.040816327,0.020408163,0.020408163,0.081632653,0.12244898,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163
5.283133271,0.755102041,0.897959184,0.183673469,0.326530612,0.12244898,0,0.06122449,0.795918367,0.959183673,0.408163265,0.346938776,0.326530612,0,0.06122449,0.100960293,0.06122449,0.102040816,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.102040816,0.12244898,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
5.482211967,0.755102041,0.897959184,0.204081633,0.326530612,0.12244898,0,0.06122449,0.795918367,0.959183673,0.428571429,0.346938776,0.346938776,0,0.06122449,0.106283307,0.06122449,0.102040816,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.12244898,0.12244898,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
5.688792333,0.755102041,0.897959184,0.204081633,0.346938776,0.163265306,0,0.06122449,0.816326531,0.959183673,0.448979592,0.387755102,0.346938776,0,0.06122449,0.111886971,0.06122449,0.12244898,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.142857143,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
5.903157048,0.775510204,0.897959184,0.224489796,0.367346939,0.163265306,0,0.06122449,0.836734694,0.959183673,0.469387755,0.428571429,0.346938776,0.020408163,0.06122449,0.117786082,0.06122449,0.12244898,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.142857143,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
6.12559944,0.775510204,0.897959184,0.244897959,0.387755102,0.163265306,0,0.06122449,0.836734694,0.959183673,0.469387755,0.428571429,0.367346939,0.020408163,0.06122449,0.123996217,0.06122449,0.12244898,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.142857143,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
6.356423892,0.775510204,0.897959184,0.244897959,0.387755102,0.163265306,0,0.06122449,0.857142857,0.959183673,0.510204082,0.428571429,0.387755102,0.020408163,0.081632653,0.130533773,0.06122449,0.163265306,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.183673469,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
6.595946257,0.775510204,0.897959184,0.244897959,0.387755102,0.183673469,0,0.081632653,0.857142857,0.959183673,0.510204082,0.448979592,0.387755102,0.020408163,0.081632653,0.137416015,0.06122449,0.163265306,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.183673469,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
6.844494289,0.775510204,0.897959184,0.265306122,0.387755102,0.183673469,0,0.081632653,0.857142857,0.959183673,0.510204082,0.448979592,0.387755102,0.020408163,0.102040816,0.144661115,0.102040816,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
7.102408092,0.775510204,0.897959184,0.265306122,0.408163265,0.183673469,0,0.081632653,0.857142857,0.959183673,0.551020408,0.448979592,0.387755102,0.020408163,0.102040816,0.152288204,0.12244898,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
7.370040587,0.775510204,0.897959184,0.265306122,0.408163265,0.183673469,0,0.081632653,0.857142857,0.959183673,0.571428571,0.469387755,0.387755102,0.020408163,0.102040816,0.160317423,0.12244898,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
7.647757992,0.775510204,0.897959184,0.265306122,0.408163265,0.183673469,0,0.081632653,0.857142857,0.959183673,0.653061224,0.469387755,0.408163265,0.020408163,0.102040816,0.168769973,0.142857143,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
7.935940327,0.775510204,0.897959184,0.265306122,0.428571429,0.183673469,0,0.081632653,0.857142857,0.959183673,0.653061224,0.489795918,0.408163265,0.020408163,0.102040816,0.177668174,0.142857143,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.020408163
8.234981931,0.775510204,0.897959184,0.285714286,0.428571429,0.183673469,0,0.081632653,0.857142857,0.959183673,0.653061224,0.510204082,0.408163265,0.020408163,0.102040816,0.187035522,0.142857143,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.040816327
8.545292002,0.775510204,0.897959184,0.306122449,0.428571429,0.183673469,0,0.081632653,0.857142857,0.959183673,0.673469388,0.510204082,0.408163265,0.020408163,0.102040816,0.196896753,0.142857143,0.183673469,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.040816327,0.020408163,0.040816327
8.867295157,0.775510204,0.897959184,0.326530612,0.428571429,0.183673469,0,0.102040816,0.857142857,0.959183673,0.693877551,0.510204082,0.408163265,0.020408163,0.102040816,0.207277906,0.142857143,0.204081633,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.06122449,0.020408163,0.040816327
9.201432015,0.775510204,0.897959184,0.326530612,0.448979592,0.183673469,0,0.102040816,0.857142857,0.959183673,0.734693878,0.510204082,0.428571429,0.020408163,0.102040816,0.218206393,0.142857143,0.204081633,0.020408163,0.020408163,0.040816327,0.020408163,0.020408163,0.142857143,0.224489796,0.040816327,0.020408163,0.06122449,0.020408163,0.040816327
9.548159797,0.775510204,0.897959184,0.326530612,0.448979592,0.183673469,0,0.102040816,0.857142857,0.959183673,0.755102041,0.551020408,0.448979592,0.020408163,0.102040816,0.229711072,0.142857143,0.204081633,0.020408163,0.020408163,0.040816327,0.020408163,0.040816327,0.163265306,0.224489796,0.040816327,0.020408163,0.06122449,0.020408163,0.040816327
9.907952954,0.775510204,0.897959184,0.326530612,0.469387755,0.204081633,0,0.102040816,0.857142857,0.959183673,0.755102041,0.551020408,0.448979592,0.020408163,0.102040816,0.241822321,0.142857143,0.224489796,0.020408163,0.020408163,0.040816327,0.020408163,0.040816327,0.163265306,0.224489796,0.040816327,0.020408163,0.06122449,0.020408163,0.040816327
10.28130381,0.775510204,0.897959184,0.326530612,0.469387755,0.204081633,0,0.102040816,0.857142857,0.959183673,0.755102041,0.551020408,0.448979592,0.020408163,0.102040816,0.254572122,0.142857143,0.224489796,0.020408163,0.020408163,0.040816327,0.020408163,0.040816327,0.163265306,0.224489796,0.040816327,0.020408163,0.081632653,0.020408163,0.040816327
10.66872326,0.775510204,0.897959184,0.326530612,0.489795918,0.204081633,0,0.102040816,0.857142857,0.959183673,0.755102041,0.551020408,0.448979592,0.020408163,0.102040816,0.267994142,0.142857143,0.224489796,0.020408163,0.020408163,0.040816327,0.020408163,0.040816327,0.163265306,0.224489796,0.040816327,0.020408163,0.081632653,0.020408163,0.040816327
11.07074141,0.775510204,0.897959184,0.326530612,0.489795918,0.204081633,0,0.102040816,0.857142857,0.959183673,0.755102041,0.551020408,0.448979592,0.020408163,0.142857143,0.282123822,0.163265306,0.224489796,0.020408163,0.020408163,0.040816327,0.020408163,0.040816327,0.204081633,0.224489796,0.040816327,0.06122449,0.081632653,0.020408163,0.040816327
11.4879084,0.775510204,0.897959184,0.326530612,0.489795918,0.204081633,0,0.102040816,0.897959184,0.959183673,0.755102041,0.551020408,0.448979592,0.020408163,0.142857143,0.296998473,0.163265306,0.224489796,0.020408163,0.020408163,0.06122449,0.020408163,0.040816327,0.204081633,0.224489796,0.06122449,0.06122449,0.102040816,0.020408163,0.040816327
11.92079504,0.775510204,0.897959184,0.326530612,0.489795918,0.224489796,0,0.12244898,0.897959184,0.959183673,0.795918367,0.551020408,0.448979592,0.020408163,0.142857143,0.312657373,0.163265306,0.244897959,0.020408163,0.040816327,0.06122449,0.020408163,0.040816327,0.204081633,0.224489796,0.06122449,0.06122449,0.102040816,0.020408163,0.040816327
12.36999368,0.775510204,0.897959184,0.326530612,0.489795918,0.224489796,0,0.12244898,0.897959184,0.959183673,0.816326531,0.551020408,0.448979592,0.020408163,0.163265306,0.32914187,0.163265306,0.244897959,0.020408163,0.040816327,0.06122449,0.020408163,0.040816327,0.224489796,0.224489796,0.06122449,0.06122449,0.102040816,0.020408163,0.040816327
12.83611901,0.775510204,0.897959184,0.326530612,0.489795918,0.224489796,0,0.142857143,0.897959184,0.959183673,0.816326531,0.571428571,0.469387755,0.020408163,0.163265306,0.346495493,0.163265306,0.244897959,0.020408163,0.040816327,0.06122449,0.020408163,0.040816327,0.224489796,0.224489796,0.081632653,0.06122449,0.102040816,0.020408163,0.040816327
13.31980884,0.775510204,0.897959184,0.326530612,0.489795918,0.244897959,0,0.142857143,0.918367347,0.959183673,0.816326531,0.571428571,0.489795918,0.020408163,0.163265306,0.364764066,0.163265306,0.244897959,0.020408163,0.06122449,0.06122449,0.020408163,0.040816327,0.224489796,0.244897959,0.081632653,0.081632653,0.102040816,0.020408163,0.040816327
13.82172503,0.775510204,0.897959184,0.326530612,0.489795918,0.244897959,0,0.142857143,0.93877551,0.959183673,0.816326531,0.571428571,0.489795918,0.020408163,0.163265306,0.383995828,0.163265306,0.244897959,0.020408163,0.06122449,0.06122449,0.020408163,0.040816327,0.224489796,0.244897959,0.081632653,0.081632653,0.102040816,0.020408163,0.040816327
14.34255441,0.775510204,0.897959184,0.326530612,0.489795918,0.265306122,0,0.142857143,0.93877551,0.959183673,0.816326531,0.612244898,0.510204082,0.020408163,0.163265306,0.404241562,0.163265306,0.244897959,0.020408163,0.06122449,0.06122449,0.020408163,0.040816327,0.224489796,0.244897959,0.081632653,0.081632653,0.102040816,0.020408163,0.040816327
14.88300964,0.775510204,0.897959184,0.326530612,0.489795918,0.265306122,0,0.163265306,0.93877551,0.959183673,0.816326531,0.612244898,0.510204082,0.020408163,0.163265306,0.42555473,0.163265306,0.244897959,0.06122449,0.06122449,0.06122449,0.020408163,0.040816327,0.224489796,0.265306122,0.102040816,0.081632653,0.102040816,0.020408163,0.040816327
15.44383027,0.775510204,0.897959184,0.326530612,0.489795918,0.265306122,0,0.163265306,0.93877551,0.959183673,0.816326531,0.632653061,0.530612245,0.020408163,0.183673469,0.447991609,0.183673469,0.244897959,0.06122449,0.081632653,0.06122449,0.020408163,0.040816327,0.224489796,0.265306122,0.102040816,0.081632653,0.102040816,0.020408163,0.06122449
16.02578371,0.775510204,0.897959184,0.326530612,0.530612245,0.265306122,0,0.163265306,0.93877551,0.959183673,0.816326531,0.632653061,0.530612245,0.020408163,0.183673469,0.471611447,0.204081633,0.244897959,0.06122449,0.081632653,0.06122449,0.020408163,0.040816327,0.224489796,0.265306122,0.102040816,0.081632653,0.102040816,0.020408163,0.06122449
16.62966629,0.775510204,0.897959184,0.326530612,0.530612245,0.285714286,0,0.183673469,0.93877551,0.959183673,0.816326531,0.632653061,0.530612245,0.020408163,0.183673469,0.496476613,0.204081633,0.244897959,0.06122449,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.12244898,0.081632653,0.142857143,0.040816327,0.06122449
17.25630432,0.775510204,0.897959184,0.326530612,0.530612245,0.285714286,0,0.183673469,0.93877551,0.959183673,0.816326531,0.653061224,0.551020408,0.020408163,0.183673469,0.522652766,0.204081633,0.244897959,0.081632653,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.12244898,0.081632653,0.163265306,0.040816327,0.06122449
17.9065553,0.775510204,0.897959184,0.326530612,0.530612245,0.285714286,0,0.204081633,0.93877551,0.959183673,0.816326531,0.673469388,0.571428571,0.020408163,0.204081633,0.550209026,0.204081633,0.244897959,0.081632653,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.102040816,0.163265306,0.040816327,0.06122449
18.58130899,0.775510204,0.897959184,0.326530612,0.530612245,0.285714286,0,0.224489796,0.959183673,0.959183673,0.816326531,0.673469388,0.571428571,0.020408163,0.224489796,0.579218159,0.204081633,0.244897959,0.081632653,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.102040816,0.183673469,0.040816327,0.06122449
19.2814887,0.795918367,0.897959184,0.326530612,0.571428571,0.285714286,0,0.224489796,0.979591837,0.959183673,0.816326531,0.673469388,0.571428571,0.020408163,0.224489796,0.609756764,0.204081633,0.244897959,0.081632653,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.102040816,0.224489796,0.040816327,0.06122449
20.00805255,0.795918367,0.897959184,0.326530612,0.591836735,0.285714286,0,0.224489796,0.979591837,0.959183673,0.816326531,0.693877551,0.571428571,0.020408163,0.244897959,0.641905482,0.204081633,0.244897959,0.081632653,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.102040816,0.224489796,0.040816327,0.06122449
20.76199472,0.795918367,0.897959184,0.326530612,0.591836735,0.285714286,0,0.224489796,0.979591837,0.959183673,0.816326531,0.693877551,0.571428571,0.020408163,0.244897959,0.675749203,0.204081633,0.244897959,0.081632653,0.081632653,0.081632653,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.102040816,0.244897959,0.040816327,0.06122449
21.5443469,0.795918367,0.897959184,0.326530612,0.591836735,0.285714286,0,0.224489796,0.979591837,0.959183673,0.816326531,0.693877551,0.571428571,0.020408163,0.244897959,0.711377295,0.204081633,0.244897959,0.081632653,0.102040816,0.102040816,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.102040816,0.244897959,0.040816327,0.06122449
22.35617962,0.795918367,0.897959184,0.326530612,0.591836735,0.285714286,0,0.224489796,0.979591837,0.959183673,0.836734694,0.693877551,0.571428571,0.020408163,0.244897959,0.748883838,0.204081633,0.244897959,0.081632653,0.102040816,0.12244898,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.12244898,0.244897959,0.040816327,0.06122449
23.19860378,0.795918367,0.897959184,0.326530612,0.591836735,0.306122449,0,0.244897959,0.979591837,0.959183673,0.836734694,0.714285714,0.571428571,0.020408163,0.244897959,0.788367869,0.204081633,0.244897959,0.081632653,0.102040816,0.12244898,0.020408163,0.06122449,0.224489796,0.265306122,0.142857143,0.12244898,0.244897959,0.040816327,0.06122449
24.0727721,0.816326531,0.897959184,0.326530612,0.591836735,0.326530612,0,0.244897959,0.979591837,0.959183673,0.836734694,0.714285714,0.591836735,0.020408163,0.265306122,0.82993365,0.204081633,0.244897959,0.081632653,0.102040816,0.142857143,0.040816327,0.06122449,0.224489796,0.265306122,0.142857143,0.12244898,0.244897959,0.040816327,0.06122449
24.97988079,0.816326531,0.897959184,0.326530612,0.591836735,0.326530612,0,0.244897959,0.979591837,0.959183673,0.836734694,0.734693878,0.591836735,0.020408163,0.265306122,0.873690938,0.204081633,0.244897959,0.081632653,0.102040816,0.142857143,0.040816327,0.06122449,0.224489796,0.265306122,0.142857143,0.12244898,0.244897959,0.040816327,0.081632653
25.92117108,0.816326531,0.897959184,0.326530612,0.591836735,0.326530612,0,0.244897959,0.979591837,0.959183673,0.836734694,0.734693878,0.591836735,0.020408163,0.285714286,0.919755279,0.204081633,0.244897959,0.081632653,0.102040816,0.163265306,0.040816327,0.06122449,0.224489796,0.265306122,0.142857143,0.12244898,0.244897959,0.040816327,0.081632653
26.89793102,0.816326531,0.897959184,0.346938776,0.591836735,0.326530612,0,0.244897959,0.979591837,0.959183673,0.836734694,0.734693878,0.591836735,0.020408163,0.285714286,0.968248309,0.204081633,0.244897959,0.081632653,0.102040816,0.163265306,0.040816327,0.06122449,0.244897959,0.265306122,0.163265306,0.12244898,0.244897959,0.040816327,0.081632653
27.91149716,0.816326531,0.897959184,0.346938776,0.591836735,0.326530612,0,0.244897959,0.979591837,0.959183673,0.836734694,0.734693878,0.591836735,0.020408163,0.285714286,1.019298077,0.204081633,0.244897959,0.081632653,0.102040816,0.163265306,0.040816327,0.06122449,0.244897959,0.265306122,0.183673469,0.12244898,0.244897959,0.040816327,0.081632653
28.96325644,0.816326531,0.897959184,0.346938776,0.591836735,0.326530612,0,0.244897959,0.979591837,0.959183673,0.857142857,0.734693878,0.591836735,0.020408163,0.285714286,1.073039385,0.204081633,0.244897959,0.081632653,0.102040816,0.183673469,0.040816327,0.06122449,0.244897959,0.265306122,0.183673469,0.12244898,0.244897959,0.06122449,0.081632653
30.05464805,0.836734694,0.897959184,0.346938776,0.591836735,0.326530612,0,0.265306122,0.979591837,0.959183673,0.857142857,0.734693878,0.591836735,0.020408163,0.285714286,1.129614141,0.204081633,0.265306122,0.081632653,0.102040816,0.183673469,0.040816327,0.06122449,0.244897959,0.285714286,0.183673469,0.163265306,0.244897959,0.06122449,0.081632653
31.1871654,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0,0.265306122,0.979591837,0.959183673,0.857142857,0.734693878,0.591836735,0.020408163,0.285714286,1.189171736,0.204081633,0.265306122,0.081632653,0.102040816,0.183673469,0.040816327,0.06122449,0.244897959,0.285714286,0.183673469,0.163265306,0.244897959,0.06122449,0.081632653
32.36235821,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0,0.265306122,0.979591837,0.959183673,0.857142857,0.734693878,0.591836735,0.040816327,0.285714286,1.251869435,0.204081633,0.265306122,0.081632653,0.102040816,0.204081633,0.040816327,0.06122449,0.244897959,0.285714286,0.183673469,0.163265306,0.244897959,0.06122449,0.081632653
33.58183455,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.265306122,0.979591837,0.959183673,0.857142857,0.734693878,0.591836735,0.040816327,0.306122449,1.317872798,0.204081633,0.265306122,0.081632653,0.102040816,0.204081633,0.040816327,0.06122449,0.244897959,0.285714286,0.204081633,0.163265306,0.244897959,0.06122449,0.081632653
34.84726313,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.285714286,0.979591837,0.959183673,0.857142857,0.734693878,0.632653061,0.040816327,0.326530612,1.387356112,0.204081633,0.265306122,0.081632653,0.102040816,0.204081633,0.040816327,0.081632653,0.244897959,0.285714286,0.204081633,0.163265306,0.244897959,0.06122449,0.102040816
36.1603755,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.285714286,0.979591837,0.959183673,0.857142857,0.734693878,0.653061224,0.040816327,0.326530612,1.460502853,0.224489796,0.265306122,0.081632653,0.102040816,0.204081633,0.06122449,0.081632653,0.244897959,0.306122449,0.224489796,0.163265306,0.244897959,0.06122449,0.102040816
37.5229685,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.285714286,0.979591837,0.959183673,0.857142857,0.734693878,0.653061224,0.081632653,0.326530612,1.537506171,0.224489796,0.265306122,0.081632653,0.102040816,0.204081633,0.06122449,0.081632653,0.244897959,0.306122449,0.224489796,0.163265306,0.244897959,0.06122449,0.102040816
38.93690664,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.285714286,0.979591837,0.959183673,0.87755102,0.734693878,0.673469388,0.102040816,0.346938776,1.618569399,0.224489796,0.265306122,0.081632653,0.102040816,0.204081633,0.06122449,0.081632653,0.244897959,0.326530612,0.224489796,0.163265306,0.244897959,0.06122449,0.102040816
40.4041247,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.285714286,0.979591837,0.959183673,0.87755102,0.734693878,0.673469388,0.102040816,0.346938776,1.703906592,0.224489796,0.265306122,0.081632653,0.102040816,0.204081633,0.06122449,0.081632653,0.244897959,0.326530612,0.224489796,0.163265306,0.244897959,0.06122449,0.102040816
41.92663038,0.836734694,0.897959184,0.346938776,0.591836735,0.346938776,0.020408163,0.306122449,0.979591837,0.959183673,0.87755102,0.734693878,0.693877551,0.102040816,0.367346939,1.79374309,0.224489796,0.285714286,0.102040816,0.102040816,0.204081633,0.06122449,0.081632653,0.244897959,0.346938776,0.224489796,0.163265306,0.244897959,0.06122449,0.102040816
43.50650703,0.836734694,0.897959184,0.346938776,0.591836735,0.367346939,0.040816327,0.326530612,0.979591837,0.959183673,0.87755102,0.734693878,0.714285714,0.102040816,0.367346939,1.888316112,0.224489796,0.285714286,0.102040816,0.102040816,0.204081633,0.06122449,0.081632653,0.244897959,0.346938776,0.224489796,0.183673469,0.244897959,0.06122449,0.12244898
45.14591649,0.836734694,0.897959184,0.346938776,0.591836735,0.408163265,0.040816327,0.326530612,0.979591837,0.959183673,0.87755102,0.734693878,0.714285714,0.102040816,0.387755102,1.987875388,0.224489796,0.285714286,0.102040816,0.102040816,0.204081633,0.06122449,0.102040816,0.244897959,0.346938776,0.224489796,0.183673469,0.244897959,0.06122449,0.12244898
46.84710207,0.836734694,0.897959184,0.346938776,0.591836735,0.408163265,0.06122449,0.346938776,0.979591837,0.959183673,0.87755102,0.755102041,0.714285714,0.12244898,0.387755102,2.09268381,0.224489796,0.285714286,0.102040816,0.102040816,0.204081633,0.06122449,0.12244898,0.265306122,0.346938776,0.224489796,0.183673469,0.244897959,0.06122449,0.12244898
48.61239162,0.836734694,0.897959184,0.346938776,0.591836735,0.428571429,0.06122449,0.346938776,0.979591837,0.959183673,0.87755102,0.755102041,0.714285714,0.142857143,0.408163265,2.203018135,0.224489796,0.326530612,0.102040816,0.102040816,0.204081633,0.06122449,0.12244898,0.265306122,0.346938776,0.224489796,0.183673469,0.244897959,0.081632653,0.12244898
50.44420071,0.836734694,0.897959184,0.346938776,0.591836735,0.428571429,0.06122449,0.346938776,0.979591837,0.959183673,0.87755102,0.775510204,0.714285714,0.163265306,0.428571429,2.31916971,0.224489796,0.326530612,0.102040816,0.12244898,0.204081633,0.06122449,0.12244898,0.265306122,0.346938776,0.224489796,0.204081633,0.244897959,0.081632653,0.12244898
52.3450359,0.836734694,0.897959184,0.346938776,0.612244898,0.428571429,0.081632653,0.367346939,0.979591837,0.959183673,0.87755102,0.775510204,0.714285714,0.163265306,0.428571429,2.441445241,0.224489796,0.326530612,0.102040816,0.12244898,0.204081633,0.06122449,0.12244898,0.285714286,0.346938776,0.224489796,0.204081633,0.244897959,0.081632653,0.12244898
54.31749825,0.836734694,0.897959184,0.346938776,0.612244898,0.428571429,0.081632653,0.367346939,0.979591837,0.959183673,0.897959184,0.775510204,0.714285714,0.163265306,0.428571429,2.570167608,0.224489796,0.326530612,0.102040816,0.12244898,0.204081633,0.06122449,0.12244898,0.285714286,0.346938776,0.244897959,0.224489796,0.244897959,0.081632653,0.12244898
56.3642868,0.836734694,0.897959184,0.346938776,0.612244898,0.428571429,0.081632653,0.367346939,0.979591837,0.959183673,0.897959184,0.775510204,0.714285714,0.163265306,0.428571429,2.705676712,0.224489796,0.326530612,0.102040816,0.12244898,0.204081633,0.06122449,0.12244898,0.285714286,0.346938776,0.244897959,0.224489796,0.244897959,0.081632653,0.12244898
58.48820231,0.836734694,0.897959184,0.346938776,0.612244898,0.448979592,0.102040816,0.367346939,0.979591837,0.959183673,0.897959184,0.775510204,0.714285714,0.183673469,0.428571429,2.848330376,0.224489796,0.326530612,0.102040816,0.163265306,0.204081633,0.06122449,0.12244898,0.306122449,0.346938776,0.244897959,0.244897959,0.244897959,0.081632653,0.142857143
60.69215106,0.836734694,0.897959184,0.346938776,0.612244898,0.469387755,0.142857143,0.367346939,0.979591837,0.959183673,0.897959184,0.795918367,0.714285714,0.204081633,0.428571429,2.998505289,0.224489796,0.326530612,0.102040816,0.163265306,0.204081633,0.06122449,0.12244898,0.306122449,0.346938776,0.244897959,0.244897959,0.244897959,0.081632653,0.142857143
62.97914888,0.836734694,0.897959184,0.346938776,0.612244898,0.469387755,0.142857143,0.367346939,0.979591837,0.959183673,0.897959184,0.795918367,0.734693878,0.224489796,0.448979592,3.156598001,0.224489796,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.306122449,0.346938776,0.244897959,0.244897959,0.244897959,0.081632653,0.142857143
65.3523252,0.836734694,0.897959184,0.346938776,0.612244898,0.469387755,0.163265306,0.367346939,0.979591837,0.959183673,0.897959184,0.795918367,0.775510204,0.244897959,0.448979592,3.323025967,0.244897959,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.306122449,0.346938776,0.244897959,0.244897959,0.265306122,0.081632653,0.142857143
67.81492741,0.836734694,0.897959184,0.346938776,0.612244898,0.469387755,0.183673469,0.367346939,0.979591837,0.959183673,0.897959184,0.816326531,0.775510204,0.244897959,0.448979592,3.498228654,0.244897959,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.306122449,0.387755102,0.244897959,0.244897959,0.265306122,0.081632653,0.183673469
70.37032523,0.836734694,0.897959184,0.346938776,0.612244898,0.469387755,0.204081633,0.367346939,0.979591837,0.959183673,0.897959184,0.816326531,0.775510204,0.244897959,0.469387755,3.6826687,0.265306122,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.326530612,0.387755102,0.244897959,0.244897959,0.265306122,0.081632653,0.183673469
73.0220154,0.836734694,0.897959184,0.346938776,0.612244898,0.489795918,0.224489796,0.367346939,0.979591837,0.959183673,0.897959184,0.816326531,0.775510204,0.265306122,0.489795918,3.876833133,0.265306122,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.326530612,0.387755102,0.244897959,0.244897959,0.265306122,0.081632653,0.183673469
75.77362639,0.836734694,0.897959184,0.346938776,0.612244898,0.489795918,0.224489796,0.367346939,0.979591837,0.959183673,0.897959184,0.836734694,0.775510204,0.265306122,0.489795918,4.08123466,0.265306122,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.326530612,0.408163265,0.244897959,0.244897959,0.265306122,0.081632653,0.183673469
78.62892341,0.836734694,0.897959184,0.346938776,0.612244898,0.489795918,0.224489796,0.367346939,0.979591837,0.959183673,0.897959184,0.836734694,0.775510204,0.306122449,0.489795918,4.296413021,0.265306122,0.326530612,0.102040816,0.183673469,0.204081633,0.06122449,0.12244898,0.326530612,0.408163265,0.285714286,0.244897959,0.265306122,0.102040816,0.183673469
81.59181355,0.836734694,0.897959184,0.346938776,0.612244898,0.489795918,0.224489796,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.775510204,0.306122449,0.489795918,4.522936411,0.265306122,0.326530612,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.326530612,0.408163265,0.285714286,0.244897959,0.265306122,0.102040816,0.183673469
84.66635113,0.836734694,0.897959184,0.346938776,0.612244898,0.489795918,0.224489796,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.775510204,0.306122449,0.489795918,4.761402984,0.306122449,0.326530612,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.428571429,0.285714286,0.244897959,0.265306122,0.12244898,0.183673469
87.85674325,0.836734694,0.897959184,0.346938776,0.612244898,0.489795918,0.244897959,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.775510204,0.326530612,0.489795918,5.01244243,0.306122449,0.346938776,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.428571429,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
91.16735551,0.836734694,0.897959184,0.346938776,0.612244898,0.510204082,0.265306122,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.775510204,0.326530612,0.489795918,5.276717639,0.306122449,0.346938776,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.428571429,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
94.60271807,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.265306122,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.326530612,0.489795918,5.554926453,0.306122449,0.346938776,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.428571429,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
98.16753173,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.265306122,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.326530612,0.489795918,5.847803503,0.306122449,0.346938776,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.428571429,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
101.8666745,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.326530612,0.489795918,6.156122155,0.306122449,0.367346939,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.448979592,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
105.7052081,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.326530612,0.489795918,6.480696551,0.306122449,0.387755102,0.102040816,0.183673469,0.204081633,0.081632653,0.12244898,0.346938776,0.448979592,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
109.6883851,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.387755102,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.326530612,0.489795918,6.822383755,0.306122449,0.387755102,0.102040816,0.183673469,0.204081633,0.102040816,0.12244898,0.346938776,0.448979592,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
113.8216559,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.408163265,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.367346939,0.489795918,7.182086021,0.306122449,0.387755102,0.102040816,0.183673469,0.204081633,0.102040816,0.142857143,0.346938776,0.448979592,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
118.1106764,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.408163265,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.367346939,0.489795918,7.56075317,0.306122449,0.387755102,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.346938776,0.469387755,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
122.5613155,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.428571429,0.979591837,0.959183673,0.897959184,0.836734694,0.795918367,0.367346939,0.489795918,7.959385106,0.306122449,0.408163265,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.346938776,0.469387755,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
127.1796632,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.428571429,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.387755102,0.489795918,8.379034448,0.306122449,0.428571429,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.346938776,0.469387755,0.285714286,0.244897959,0.265306122,0.142857143,0.183673469
131.9720393,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.428571429,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,8.820809314,0.306122449,0.428571429,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.367346939,0.489795918,0.285714286,0.265306122,0.285714286,0.142857143,0.183673469
136.9450014,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.428571429,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,9.285876248,0.306122449,0.428571429,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.367346939,0.510204082,0.306122449,0.285714286,0.285714286,0.163265306,0.204081633
142.1053543,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.428571429,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,9.775463296,0.306122449,0.428571429,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.367346939,0.510204082,0.306122449,0.306122449,0.285714286,0.163265306,0.204081633
147.4601593,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.285714286,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,10.29086325,0.306122449,0.469387755,0.102040816,0.183673469,0.204081633,0.12244898,0.142857143,0.367346939,0.530612245,0.306122449,0.306122449,0.285714286,0.163265306,0.204081633
153.0167438,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,10.83343707,0.306122449,0.469387755,0.12244898,0.224489796,0.204081633,0.12244898,0.142857143,0.367346939,0.530612245,0.306122449,0.306122449,0.306122449,0.163265306,0.204081633
158.7827111,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,11.40461747,0.306122449,0.469387755,0.12244898,0.224489796,0.204081633,0.12244898,0.142857143,0.367346939,0.530612245,0.306122449,0.306122449,0.306122449,0.163265306,0.204081633
164.7659512,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,12.00591269,0.306122449,0.489795918,0.12244898,0.224489796,0.204081633,0.12244898,0.142857143,0.408163265,0.591836735,0.326530612,0.306122449,0.306122449,0.163265306,0.204081633
170.9746514,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,12.6389105,0.306122449,0.489795918,0.12244898,0.224489796,0.204081633,0.12244898,0.142857143,0.408163265,0.591836735,0.326530612,0.306122449,0.306122449,0.163265306,0.204081633
177.4173074,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,13.30528239,0.306122449,0.489795918,0.12244898,0.224489796,0.204081633,0.12244898,0.142857143,0.408163265,0.612244898,0.326530612,0.326530612,0.306122449,0.163265306,0.204081633
184.1027353,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,14.00678796,0.306122449,0.489795918,0.12244898,0.224489796,0.204081633,0.12244898,0.142857143,0.408163265,0.612244898,0.346938776,0.346938776,0.306122449,0.163265306,0.204081633
191.0400829,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.306122449,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.489795918,14.7452796,0.306122449,0.510204082,0.12244898,0.224489796,0.204081633,0.142857143,0.142857143,0.408163265,0.612244898,0.346938776,0.346938776,0.306122449,0.163265306,0.204081633
198.2388433,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.510204082,15.52270735,0.306122449,0.510204082,0.12244898,0.244897959,0.224489796,0.142857143,0.142857143,0.428571429,0.612244898,0.346938776,0.346938776,0.306122449,0.163265306,0.204081633
205.7088669,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.510204082,16.34112408,0.326530612,0.510204082,0.12244898,0.265306122,0.224489796,0.142857143,0.142857143,0.428571429,0.612244898,0.346938776,0.346938776,0.306122449,0.163265306,0.224489796
213.4603755,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.530612245,17.20269088,0.326530612,0.530612245,0.142857143,0.265306122,0.224489796,0.142857143,0.142857143,0.428571429,0.612244898,0.367346939,0.346938776,0.306122449,0.163265306,0.224489796
221.5039759,0.836734694,0.897959184,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.408163265,0.551020408,18.10968279,0.346938776,0.571428571,0.142857143,0.265306122,0.224489796,0.142857143,0.142857143,0.448979592,0.612244898,0.367346939,0.346938776,0.306122449,0.183673469,0.224489796
229.8506748,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.428571429,0.551020408,19.0644948,0.346938776,0.591836735,0.142857143,0.265306122,0.224489796,0.142857143,0.142857143,0.448979592,0.612244898,0.367346939,0.346938776,0.306122449,0.183673469,0.224489796
238.5118935,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.428571429,0.551020408,20.06964816,0.367346939,0.591836735,0.142857143,0.265306122,0.224489796,0.142857143,0.142857143,0.469387755,0.612244898,0.387755102,0.367346939,0.306122449,0.183673469,0.224489796
247.4994836,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,21.12779707,0.367346939,0.612244898,0.142857143,0.265306122,0.224489796,0.142857143,0.142857143,0.469387755,0.612244898,0.387755102,0.367346939,0.326530612,0.183673469,0.224489796
256.8257436,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,22.24173565,0.367346939,0.612244898,0.142857143,0.265306122,0.224489796,0.163265306,0.142857143,0.469387755,0.612244898,0.428571429,0.367346939,0.346938776,0.183673469,0.244897959
266.5034351,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,23.41440535,0.367346939,0.612244898,0.142857143,0.265306122,0.224489796,0.163265306,0.163265306,0.489795918,0.612244898,0.428571429,0.367346939,0.346938776,0.183673469,0.244897959
276.5458008,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,24.64890269,0.367346939,0.612244898,0.163265306,0.285714286,0.224489796,0.163265306,0.163265306,0.489795918,0.632653061,0.448979592,0.367346939,0.346938776,0.183673469,0.285714286
286.9665822,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,25.94848748,0.387755102,0.612244898,0.163265306,0.285714286,0.244897959,0.163265306,0.183673469,0.530612245,0.653061224,0.448979592,0.367346939,0.346938776,0.183673469,0.285714286
297.7800389,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,27.31659137,0.408163265,0.612244898,0.163265306,0.285714286,0.244897959,0.163265306,0.183673469,0.551020408,0.653061224,0.448979592,0.367346939,0.367346939,0.183673469,0.285714286
309.0009676,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,28.75682694,0.408163265,0.612244898,0.163265306,0.285714286,0.244897959,0.163265306,0.183673469,0.551020408,0.653061224,0.448979592,0.367346939,0.367346939,0.183673469,0.285714286
320.6447226,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.448979592,0.551020408,30.27299727,0.448979592,0.612244898,0.163265306,0.285714286,0.244897959,0.163265306,0.183673469,0.551020408,0.693877551,0.469387755,0.367346939,0.367346939,0.183673469,0.285714286
332.7272369,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.326530612,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,31.86910591,0.448979592,0.612244898,0.163265306,0.306122449,0.244897959,0.163265306,0.183673469,0.571428571,0.693877551,0.469387755,0.367346939,0.367346939,0.204081633,0.285714286
345.2650436,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,33.54936753,0.448979592,0.612244898,0.163265306,0.306122449,0.244897959,0.163265306,0.183673469,0.571428571,0.693877551,0.469387755,0.387755102,0.367346939,0.204081633,0.285714286
358.2752993,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,0.979591837,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,35.318219,0.448979592,0.612244898,0.163265306,0.326530612,0.244897959,0.163265306,0.183673469,0.612244898,0.714285714,0.489795918,0.387755102,0.387755102,0.224489796,0.285714286
371.7758066,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,37.18033111,0.448979592,0.632653061,0.163265306,0.326530612,0.265306122,0.163265306,0.183673469,0.632653061,0.714285714,0.489795918,0.387755102,0.387755102,0.224489796,0.285714286
385.7850391,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,39.14062091,0.469387755,0.632653061,0.163265306,0.326530612,0.265306122,0.163265306,0.183673469,0.632653061,0.714285714,0.489795918,0.408163265,0.387755102,0.224489796,0.285714286
400.3221667,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,41.20426472,0.469387755,0.632653061,0.163265306,0.326530612,0.285714286,0.163265306,0.204081633,0.632653061,0.714285714,0.489795918,0.408163265,0.387755102,0.224489796,0.285714286
415.4070814,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,43.37671176,0.469387755,0.632653061,0.163265306,0.326530612,0.285714286,0.183673469,0.204081633,0.632653061,0.714285714,0.489795918,0.408163265,0.387755102,0.224489796,0.285714286
431.0604248,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,45.66369854,0.469387755,0.632653061,0.163265306,0.326530612,0.285714286,0.183673469,0.204081633,0.632653061,0.714285714,0.510204082,0.408163265,0.387755102,0.224489796,0.306122449
447.3036166,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,48.07126405,0.489795918,0.632653061,0.163265306,0.346938776,0.285714286,0.183673469,0.204081633,0.653061224,0.714285714,0.510204082,0.428571429,0.387755102,0.224489796,0.306122449
464.1588834,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,50.60576565,0.489795918,0.653061224,0.163265306,0.346938776,0.285714286,0.183673469,0.204081633,0.653061224,0.714285714,0.530612245,0.428571429,0.387755102,0.224489796,0.306122449
481.6492892,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,53.27389591,0.489795918,0.693877551,0.163265306,0.346938776,0.306122449,0.204081633,0.204081633,0.653061224,0.734693878,0.530612245,0.428571429,0.408163265,0.224489796,0.306122449
499.7987674,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.551020408,56.08270024,0.489795918,0.693877551,0.163265306,0.367346939,0.306122449,0.204081633,0.204081633,0.653061224,0.734693878,0.530612245,0.448979592,0.408163265,0.224489796,0.306122449
518.6321531,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,59.03959552,0.510204082,0.693877551,0.163265306,0.367346939,0.306122449,0.204081633,0.204081633,0.653061224,0.734693878,0.530612245,0.469387755,0.428571429,0.224489796,0.306122449
538.1752172,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,62.15238967,0.530612245,0.693877551,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.653061224,0.734693878,0.530612245,0.489795918,0.448979592,0.224489796,0.306122449
558.4547019,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,65.42930228,0.530612245,0.693877551,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.653061224,0.734693878,0.551020408,0.489795918,0.448979592,0.244897959,0.306122449
579.4983568,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,68.87898631,0.551020408,0.693877551,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.673469388,0.734693878,0.551020408,0.489795918,0.448979592,0.244897959,0.306122449
601.3349774,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,72.51055092,0.551020408,0.693877551,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.673469388,0.734693878,0.551020408,0.510204082,0.448979592,0.244897959,0.306122449
623.9944442,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,76.33358556,0.551020408,0.734693878,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.673469388,0.755102041,0.551020408,0.510204082,0.448979592,0.244897959,0.306122449
647.5077635,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,80.35818527,0.551020408,0.734693878,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.673469388,0.775510204,0.551020408,0.510204082,0.448979592,0.244897959,0.306122449
671.9071103,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,84.59497732,0.551020408,0.755102041,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.693877551,0.775510204,0.571428571,0.510204082,0.489795918,0.244897959,0.306122449
697.2258718,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,89.05514931,0.551020408,0.755102041,0.183673469,0.387755102,0.306122449,0.204081633,0.204081633,0.693877551,0.775510204,0.571428571,0.530612245,0.489795918,0.244897959,0.306122449
723.4986932,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,93.7504787,0.551020408,0.755102041,0.183673469,0.387755102,0.306122449,0.224489796,0.204081633,0.693877551,0.775510204,0.571428571,0.530612245,0.489795918,0.244897959,0.306122449
750.7615254,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,98.69336388,0.551020408,0.755102041,0.204081633,0.387755102,0.306122449,0.224489796,0.204081633,0.714285714,0.795918367,0.591836735,0.530612245,0.489795918,0.244897959,0.306122449
779.0516739,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.469387755,0.571428571,103.896857,0.551020408,0.755102041,0.224489796,0.387755102,0.306122449,0.224489796,0.204081633,0.714285714,0.795918367,0.591836735,0.530612245,0.489795918,0.244897959,0.326530612
808.4078501,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.489795918,0.571428571,109.3746981,0.551020408,0.755102041,0.244897959,0.387755102,0.306122449,0.224489796,0.204081633,0.714285714,0.795918367,0.591836735,0.530612245,0.510204082,0.244897959,0.326530612
838.8702238,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,115.1413522,0.571428571,0.755102041,0.244897959,0.408163265,0.306122449,0.224489796,0.204081633,0.734693878,0.816326531,0.591836735,0.530612245,0.510204082,0.244897959,0.326530612
870.4804787,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,121.2120463,0.612244898,0.755102041,0.244897959,0.408163265,0.326530612,0.224489796,0.204081633,0.755102041,0.816326531,0.591836735,0.530612245,0.530612245,0.265306122,0.326530612
903.2818694,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,127.6028108,0.632653061,0.755102041,0.244897959,0.408163265,0.326530612,0.224489796,0.204081633,0.775510204,0.836734694,0.632653061,0.530612245,0.530612245,0.265306122,0.326530612
937.3192799,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,134.3305209,0.632653061,0.775510204,0.244897959,0.408163265,0.346938776,0.224489796,0.204081633,0.775510204,0.836734694,0.632653061,0.571428571,0.530612245,0.265306122,0.326530612
972.639286,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,141.4129417,0.632653061,0.775510204,0.244897959,0.408163265,0.346938776,0.224489796,0.204081633,0.775510204,0.836734694,0.632653061,0.571428571,0.551020408,0.265306122,0.326530612
1009.290218,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,148.8687749,0.632653061,0.775510204,0.244897959,0.408163265,0.346938776,0.224489796,0.204081633,0.795918367,0.836734694,0.632653061,0.571428571,0.551020408,0.265306122,0.326530612
1047.322229,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,156.7177083,0.632653061,0.775510204,0.244897959,0.408163265,0.346938776,0.224489796,0.204081633,0.795918367,0.857142857,0.632653061,0.591836735,0.551020408,0.265306122,0.326530612
1086.787359,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,164.9804676,0.632653061,0.775510204,0.244897959,0.408163265,0.346938776,0.224489796,0.204081633,0.795918367,0.857142857,0.632653061,0.591836735,0.551020408,0.265306122,0.346938776
1127.739612,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,173.6788713,0.632653061,0.775510204,0.244897959,0.428571429,0.346938776,0.224489796,0.204081633,0.795918367,0.857142857,0.632653061,0.612244898,0.551020408,0.265306122,0.346938776
1170.235025,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.448979592,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.571428571,182.8358882,0.653061224,0.775510204,0.244897959,0.469387755,0.346938776,0.224489796,0.204081633,0.795918367,0.87755102,0.632653061,0.612244898,0.551020408,0.265306122,0.346938776
1214.331748,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.795918367,0.510204082,0.591836735,192.4756982,0.673469388,0.775510204,0.244897959,0.469387755,0.346938776,0.224489796,0.204081633,0.795918367,0.897959184,0.632653061,0.632653061,0.551020408,0.265306122,0.367346939
1260.09012,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,202.623756,0.673469388,0.795918367,0.244897959,0.469387755,0.346938776,0.224489796,0.204081633,0.795918367,0.918367347,0.632653061,0.632653061,0.551020408,0.265306122,0.367346939
1307.572757,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,213.3068583,0.693877551,0.795918367,0.244897959,0.489795918,0.346938776,0.224489796,0.244897959,0.795918367,0.918367347,0.653061224,0.632653061,0.591836735,0.265306122,0.408163265
1356.844631,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,224.5532149,0.693877551,0.795918367,0.244897959,0.489795918,0.346938776,0.224489796,0.265306122,0.795918367,0.93877551,0.653061224,0.632653061,0.591836735,0.265306122,0.408163265
1407.973165,0.857142857,0.918367347,0.346938776,0.632653061,0.510204082,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,236.3925225,0.693877551,0.795918367,0.244897959,0.489795918,0.346938776,0.224489796,0.265306122,0.795918367,0.93877551,0.653061224,0.632653061,0.591836735,0.285714286,0.428571429
1461.028321,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,248.8560439,0.693877551,0.816326531,0.244897959,0.489795918,0.346938776,0.224489796,0.285714286,0.795918367,0.93877551,0.673469388,0.632653061,0.591836735,0.285714286,0.428571429
1516.082698,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,261.97669,0.693877551,0.816326531,0.244897959,0.489795918,0.387755102,0.244897959,0.285714286,0.795918367,0.93877551,0.673469388,0.632653061,0.632653061,0.285714286,0.428571429
1573.211631,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,275.7891069,0.693877551,0.857142857,0.244897959,0.489795918,0.387755102,0.244897959,0.285714286,0.795918367,0.93877551,0.673469388,0.632653061,0.632653061,0.285714286,0.428571429
1632.493293,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,290.3297675,0.693877551,0.857142857,0.265306122,0.489795918,0.387755102,0.244897959,0.306122449,0.795918367,0.93877551,0.693877551,0.653061224,0.632653061,0.285714286,0.428571429
1694.008802,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.469387755,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,305.6370675,0.693877551,0.857142857,0.265306122,0.489795918,0.387755102,0.244897959,0.306122449,0.795918367,0.93877551,0.693877551,0.653061224,0.632653061,0.285714286,0.428571429
1757.842335,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,321.7514272,0.693877551,0.857142857,0.265306122,0.489795918,0.387755102,0.244897959,0.306122449,0.795918367,0.93877551,0.714285714,0.653061224,0.632653061,0.285714286,0.428571429
1824.08124,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,338.7153977,0.693877551,0.857142857,0.265306122,0.489795918,0.387755102,0.244897959,0.306122449,0.795918367,0.93877551,0.714285714,0.653061224,0.632653061,0.285714286,0.448979592
1892.816154,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,356.5737739,0.693877551,0.857142857,0.265306122,0.510204082,0.387755102,0.244897959,0.326530612,0.795918367,0.93877551,0.714285714,0.673469388,0.653061224,0.285714286,0.448979592
1964.141133,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,375.3737123,0.693877551,0.857142857,0.265306122,0.510204082,0.387755102,0.244897959,0.346938776,0.795918367,0.959183673,0.714285714,0.673469388,0.653061224,0.285714286,0.448979592
2038.153776,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,395.1648556,0.693877551,0.87755102,0.265306122,0.510204082,0.387755102,0.244897959,0.346938776,0.816326531,0.959183673,0.755102041,0.673469388,0.653061224,0.306122449,0.448979592
2114.955358,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.591836735,415.999464,0.693877551,0.87755102,0.265306122,0.510204082,0.387755102,0.244897959,0.346938776,0.816326531,0.959183673,0.755102041,0.693877551,0.653061224,0.306122449,0.448979592
2194.650973,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,437.932553,0.693877551,0.87755102,0.285714286,0.510204082,0.387755102,0.244897959,0.346938776,0.816326531,0.959183673,0.775510204,0.714285714,0.653061224,0.306122449,0.448979592
2277.349672,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,461.0220385,0.693877551,0.87755102,0.306122449,0.510204082,0.408163265,0.244897959,0.346938776,0.836734694,0.959183673,0.775510204,0.714285714,0.673469388,0.306122449,0.448979592
2363.164619,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,485.3288904,0.693877551,0.87755102,0.306122449,0.510204082,0.408163265,0.244897959,0.346938776,0.836734694,0.959183673,0.775510204,0.734693878,0.673469388,0.306122449,0.448979592
2452.21324,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,510.9172929,0.693877551,0.87755102,0.306122449,0.551020408,0.408163265,0.265306122,0.346938776,0.857142857,0.959183673,0.775510204,0.734693878,0.673469388,0.326530612,0.469387755
2544.617385,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,537.8548142,0.693877551,0.87755102,0.306122449,0.571428571,0.408163265,0.265306122,0.367346939,0.87755102,0.959183673,0.775510204,0.734693878,0.673469388,0.326530612,0.469387755
2640.503497,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,566.212585,0.693877551,0.87755102,0.306122449,0.571428571,0.408163265,0.265306122,0.367346939,0.87755102,0.959183673,0.775510204,0.734693878,0.673469388,0.346938776,0.469387755
2740.002784,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,596.0654864,0.693877551,0.87755102,0.306122449,0.571428571,0.408163265,0.265306122,0.367346939,0.87755102,0.959183673,0.795918367,0.734693878,0.693877551,0.346938776,0.489795918
2843.251396,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,627.4923474,0.693877551,0.87755102,0.306122449,0.571428571,0.428571429,0.285714286,0.367346939,0.87755102,0.959183673,0.795918367,0.734693878,0.693877551,0.367346939,0.489795918
2950.390616,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,660.5761531,0.693877551,0.897959184,0.306122449,0.571428571,0.448979592,0.285714286,0.367346939,0.87755102,0.959183673,0.816326531,0.755102041,0.693877551,0.367346939,0.489795918
3061.56705,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,695.4042641,0.693877551,0.918367347,0.306122449,0.571428571,0.448979592,0.285714286,0.367346939,0.87755102,0.959183673,0.816326531,0.775510204,0.693877551,0.367346939,0.489795918
3176.932826,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,732.0686469,0.714285714,0.918367347,0.306122449,0.571428571,0.448979592,0.306122449,0.367346939,0.918367347,0.959183673,0.816326531,0.775510204,0.714285714,0.367346939,0.489795918
3296.645809,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,770.6661166,0.714285714,0.918367347,0.306122449,0.571428571,0.448979592,0.326530612,0.367346939,0.918367347,0.979591837,0.816326531,0.775510204,0.734693878,0.367346939,0.489795918
3420.869809,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,811.2985932,0.714285714,0.918367347,0.306122449,0.571428571,0.448979592,0.326530612,0.387755102,0.93877551,0.979591837,0.816326531,0.775510204,0.734693878,0.367346939,0.489795918
3549.77481,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,854.0733699,0.734693878,0.918367347,0.306122449,0.612244898,0.448979592,0.326530612,0.387755102,0.93877551,0.979591837,0.816326531,0.775510204,0.734693878,0.367346939,0.489795918
3683.537201,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.632653061,899.1033971,0.795918367,0.918367347,0.306122449,0.632653061,0.448979592,0.326530612,0.387755102,0.93877551,0.979591837,0.816326531,0.795918367,0.734693878,0.367346939,0.489795918
3822.340018,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,946.5075802,0.795918367,0.918367347,0.306122449,0.632653061,0.469387755,0.346938776,0.387755102,0.93877551,0.979591837,0.816326531,0.795918367,0.734693878,0.387755102,0.510204082
3966.373194,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,996.4110938,0.795918367,0.918367347,0.306122449,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.816326531,0.795918367,0.734693878,0.387755102,0.530612245
4115.833819,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1048.945712,0.795918367,0.918367347,0.306122449,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.795918367,0.734693878,0.387755102,0.551020408
4270.92641,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1104.250158,0.795918367,0.918367347,0.306122449,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.795918367,0.734693878,0.387755102,0.551020408
4431.86319,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1162.470465,0.836734694,0.918367347,0.326530612,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.795918367,0.734693878,0.428571429,0.551020408
4598.864379,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1223.760372,0.836734694,0.918367347,0.326530612,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.795918367,0.734693878,0.428571429,0.551020408
4772.158497,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1288.281717,0.836734694,0.918367347,0.326530612,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.795918367,0.734693878,0.448979592,0.551020408
4951.982674,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1356.204875,0.836734694,0.918367347,0.326530612,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.795918367,0.734693878,0.448979592,0.551020408
5138.582973,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1427.709203,0.836734694,0.918367347,0.326530612,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.836734694,0.734693878,0.448979592,0.551020408
5332.214733,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1502.983514,0.836734694,0.918367347,0.326530612,0.632653061,0.469387755,0.346938776,0.387755102,0.959183673,0.979591837,0.836734694,0.836734694,0.755102041,0.448979592,0.551020408
5533.142913,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1582.226575,0.836734694,0.918367347,0.326530612,0.632653061,0.489795918,0.346938776,0.387755102,0.979591837,0.979591837,0.857142857,0.836734694,0.775510204,0.448979592,0.551020408
5741.642456,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1665.647635,0.836734694,0.918367347,0.326530612,0.632653061,0.489795918,0.367346939,0.387755102,1,0.979591837,0.857142857,0.836734694,0.775510204,0.448979592,0.551020408
5957.998666,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1753.466973,0.836734694,0.918367347,0.326530612,0.632653061,0.489795918,0.367346939,0.387755102,1,0.979591837,0.87755102,0.836734694,0.775510204,0.489795918,0.571428571
6182.507596,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1845.916485,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.408163265,1,0.979591837,0.87755102,0.836734694,0.775510204,0.489795918,0.571428571
6415.476458,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,1943.240289,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.408163265,1,0.979591837,0.87755102,0.836734694,0.775510204,0.489795918,0.591836735
6657.224038,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2045.695378,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.428571429,1,0.979591837,0.87755102,0.836734694,0.775510204,0.510204082,0.591836735
6908.081135,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2153.552292,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.428571429,1,0.979591837,0.87755102,0.836734694,0.775510204,0.510204082,0.591836735
7168.391014,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2267.095837,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.428571429,1,0.979591837,0.87755102,0.836734694,0.795918367,0.510204082,0.591836735
7438.509873,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2386.625834,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.469387755,1,0.979591837,0.87755102,0.836734694,0.795918367,0.510204082,0.632653061
7718.807334,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2512.457911,0.836734694,0.918367347,0.346938776,0.632653061,0.489795918,0.367346939,0.489795918,1,0.979591837,0.87755102,0.836734694,0.795918367,0.510204082,0.632653061
8009.666946,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2644.924339,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.367346939,0.489795918,1,0.979591837,0.87755102,0.836734694,0.795918367,0.510204082,0.632653061
8311.486711,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2784.374905,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.367346939,0.489795918,1,0.979591837,0.87755102,0.857142857,0.816326531,0.530612245,0.632653061
8624.679631,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,2931.17784,0.836734694,0.918367347,0.346938776,0.632653061,0.510204082,0.367346939,0.489795918,1,0.979591837,0.87755102,0.857142857,0.816326531,0.530612245,0.632653061
8949.674265,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,3085.72079,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.367346939,0.489795918,1,0.979591837,0.87755102,0.857142857,0.816326531,0.530612245,0.653061224
9286.915328,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,3248.411837,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.367346939,0.489795918,1,0.979591837,0.897959184,0.857142857,0.816326531,0.530612245,0.653061224
9636.864287,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,3419.680581,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.367346939,0.489795918,1,0.979591837,0.897959184,0.857142857,0.816326531,0.530612245,0.653061224
10000,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.346938776,0.489795918,1,0.979591837,0.897959184,0.836734694,0.816326531,0.510204082,0.653061224,3600,0.857142857,0.918367347,0.346938776,0.632653061,0.530612245,0.367346939,0.489795918,1,0.979591837,0.897959184,0.857142857,0.816326531,0.530612245,0.653061224


==> figures/data/sdplib.csv <==
tau-r,ours-rf,mosek-rf,sdpa-rf,sdpt3-rf,sedumi-rf,cvxopt-rf,hypatia-rf,ours-rn,mosek-rn,sdpa-rn,sdpt3-rn,sedumi-rn,cvxopt-rn,hypatia-rn,tau-t,ours-tf,mosek-tf,sdpa-tf,sdpt3-tf,sedumi-tf,cvxopt-tf,hypatia-tf,ours-tn,mosek-tn,sdpa-tn,sdpt3-tn,sedumi-tn,cvxopt-tn,hypatia-tn
1,0,0.619565217,0.054347826,0.195652174,0.010869565,0,0.02173913,0.010869565,0.739130435,0.054347826,0.173913043,0.010869565,0.010869565,0,0.01,0,0.076086957,0,0,0,0,0,0,0.163043478,0,0,0,0.010869565,0
1.037681937,0,0.630434783,0.054347826,0.206521739,0.010869565,0,0.02173913,0.010869565,0.739130435,0.054347826,0.184782609,0.010869565,0.010869565,0,0.010527238,0,0.076086957,0,0,0,0,0,0,0.184782609,0,0,0,0.010869565,0
1.076783802,0,0.630434783,0.065217391,0.217391304,0.010869565,0,0.02173913,0.010869565,0.739130435,0.076086957,0.195652174,0.010869565,0.010869565,0,0.011082275,0,0.076086957,0,0,0,0,0,0,0.184782609,0,0,0,0.010869565,0
1.117359102,0,0.630434783,0.065217391,0.217391304,0.010869565,0,0.02173913,0.010869565,0.75,0.086956522,0.195652174,0.010869565,0.010869565,0,0.011666575,0,0.076086957,0,0,0,0,0,0,0.184782609,0,0,0,0.010869565,0
1.159463357,0,0.630434783,0.065217391,0.22826087,0.010869565,0.010869565,0.02173913,0.010869565,0.760869565,0.086956522,0.206521739,0.010869565,0.02173913,0,0.012281682,0,0.076086957,0,0,0,0,0,0,0.22826087,0,0,0,0.02173913,0
1.203154183,0,0.630434783,0.097826087,0.22826087,0.010869565,0.010869565,0.02173913,0.010869565,0.760869565,0.086956522,0.206521739,0.010869565,0.02173913,0,0.012929219,0,0.076086957,0,0,0,0,0,0,0.22826087,0,0,0,0.02173913,0
1.248491363,0,0.630434783,0.097826087,0.239130435,0.010869565,0.010869565,0.02173913,0.02173913,0.760869565,0.097826087,0.206521739,0.010869565,0.02173913,0,0.013610897,0,0.076086957,0,0,0,0.010869565,0,0,0.239130435,0,0,0.010869565,0.02173913,0
1.295536936,0,0.630434783,0.108695652,0.25,0.010869565,0.010869565,0.02173913,0.032608696,0.760869565,0.119565217,0.22826087,0.010869565,0.02173913,0,0.014328516,0,0.076086957,0,0,0,0.010869565,0,0,0.25,0,0,0.010869565,0.02173913,0
1.344355277,0.02173913,0.630434783,0.108695652,0.260869565,0.010869565,0.02173913,0.02173913,0.043478261,0.760869565,0.130434783,0.25,0.010869565,0.02173913,0,0.01508397,0.010869565,0.119565217,0,0,0,0.010869565,0,0,0.260869565,0,0,0.02173913,0.02173913,0
1.395013188,0.043478261,0.630434783,0.119565217,0.27173913,0.010869565,0.02173913,0.02173913,0.043478261,0.77173913,0.130434783,0.260869565,0.02173913,0.02173913,0,0.015879255,0.02173913,0.119565217,0,0,0,0.010869565,0,0,0.260869565,0,0,0.032608696,0.032608696,0
1.447579987,0.043478261,0.641304348,0.119565217,0.282608696,0.010869565,0.02173913,0.02173913,0.043478261,0.77173913,0.141304348,0.27173913,0.032608696,0.02173913,0,0.01671647,0.032608696,0.173913043,0,0,0,0.010869565,0,0,0.260869565,0,0,0.032608696,0.032608696,0
1.502127605,0.054347826,0.641304348,0.119565217,0.282608696,0.010869565,0.02173913,0.02173913,0.054347826,0.77173913,0.152173913,0.27173913,0.032608696,0.02173913,0,0.017597827,0.043478261,0.173913043,0,0,0,0.02173913,0,0,0.260869565,0,0,0.032608696,0.032608696,0.010869565
1.558730683,0.065217391,0.641304348,0.130434783,0.315217391,0.02173913,0.02173913,0.02173913,0.065217391,0.793478261,0.152173913,0.304347826,0.043478261,0.02173913,0,0.018525652,0.043478261,0.173913043,0,0,0.010869565,0.02173913,0,0.010869565,0.260869565,0,0,0.043478261,0.032608696,0.010869565
1.617466674,0.086956522,0.641304348,0.130434783,0.326086957,0.02173913,0.02173913,0.02173913,0.076086957,0.804347826,0.173913043,0.326086957,0.043478261,0.02173913,0,0.019502395,0.043478261,0.173913043,0,0,0.02173913,0.02173913,0,0.010869565,0.27173913,0,0,0.043478261,0.054347826,0.010869565
1.678415952,0.086956522,0.641304348,0.152173913,0.358695652,0.02173913,0.02173913,0.02173913,0.086956522,0.815217391,0.184782609,0.326086957,0.043478261,0.02173913,0,0.020530636,0.043478261,0.173913043,0,0,0.02173913,0.02173913,0,0.032608696,0.282608696,0,0,0.043478261,0.065217391,0.010869565
1.741661916,0.108695652,0.641304348,0.152173913,0.358695652,0.02173913,0.02173913,0.02173913,0.097826087,0.815217391,0.206521739,0.358695652,0.043478261,0.02173913,0,0.02161309,0.043478261,0.173913043,0,0,0.02173913,0.02173913,0,0.032608696,0.304347826,0,0,0.054347826,0.076086957,0.010869565
1.807291111,0.141304348,0.652173913,0.163043478,0.369565217,0.02173913,0.02173913,0.02173913,0.097826087,0.815217391,0.206521739,0.369565217,0.043478261,0.02173913,0,0.022752615,0.043478261,0.173913043,0,0,0.032608696,0.02173913,0,0.032608696,0.315217391,0,0,0.065217391,0.086956522,0.010869565
1.87539334,0.152173913,0.663043478,0.163043478,0.391304348,0.032608696,0.02173913,0.02173913,0.152173913,0.826086957,0.206521739,0.369565217,0.054347826,0.032608696,0,0.023952221,0.043478261,0.173913043,0,0,0.043478261,0.02173913,0,0.054347826,0.315217391,0,0,0.065217391,0.119565217,0.010869565
1.946061794,0.163043478,0.663043478,0.163043478,0.391304348,0.043478261,0.02173913,0.02173913,0.184782609,0.826086957,0.206521739,0.369565217,0.054347826,0.032608696,0,0.025215074,0.043478261,0.173913043,0,0,0.043478261,0.02173913,0,0.054347826,0.326086957,0,0,0.065217391,0.119565217,0.010869565
2.019393172,0.173913043,0.663043478,0.163043478,0.402173913,0.043478261,0.02173913,0.02173913,0.22826087,0.826086957,0.206521739,0.369565217,0.054347826,0.043478261,0.010869565,0.026544509,0.043478261,0.173913043,0,0,0.054347826,0.032608696,0,0.054347826,0.326086957,0.010869565,0,0.065217391,0.130434783,0.010869565
2.095487819,0.206521739,0.663043478,0.163043478,0.402173913,0.043478261,0.02173913,0.02173913,0.27173913,0.826086957,0.206521739,0.380434783,0.065217391,0.043478261,0.010869565,0.027944038,0.043478261,0.173913043,0,0,0.065217391,0.032608696,0,0.076086957,0.336956522,0.010869565,0,0.065217391,0.130434783,0.02173913
2.174449859,0.22826087,0.663043478,0.173913043,0.402173913,0.054347826,0.02173913,0.02173913,0.293478261,0.826086957,0.206521739,0.380434783,0.076086957,0.054347826,0.010869565,0.029417355,0.065217391,0.173913043,0,0,0.065217391,0.032608696,0,0.076086957,0.336956522,0.02173913,0.010869565,0.065217391,0.130434783,0.02173913
2.256387341,0.282608696,0.663043478,0.173913043,0.402173913,0.054347826,0.02173913,0.02173913,0.336956522,0.826086957,0.206521739,0.380434783,0.076086957,0.054347826,0.010869565,0.03096835,0.065217391,0.173913043,0,0,0.065217391,0.043478261,0,0.097826087,0.336956522,0.02173913,0.010869565,0.065217391,0.152173913,0.02173913
2.341412387,0.304347826,0.663043478,0.184782609,0.402173913,0.054347826,0.02173913,0.02173913,0.347826087,0.826086957,0.206521739,0.380434783,0.076086957,0.065217391,0.010869565,0.032601121,0.065217391,0.206521739,0,0,0.065217391,0.043478261,0,0.097826087,0.347826087,0.02173913,0.010869565,0.065217391,0.152173913,0.032608696
2.429641341,0.326086957,0.663043478,0.206521739,0.413043478,0.054347826,0.02173913,0.032608696,0.391304348,0.826086957,0.206521739,0.380434783,0.076086957,0.065217391,0.010869565,0.034319977,0.065217391,0.206521739,0,0.010869565,0.065217391,0.043478261,0,0.141304348,0.358695652,0.032608696,0.02173913,0.108695652,0.152173913,0.032608696
2.521194933,0.358695652,0.663043478,0.217391304,0.423913043,0.054347826,0.02173913,0.032608696,0.434782609,0.826086957,0.239130435,0.391304348,0.086956522,0.065217391,0.010869565,0.036129458,0.065217391,0.206521739,0,0.010869565,0.065217391,0.043478261,0.02173913,0.152173913,0.358695652,0.043478261,0.02173913,0.130434783,0.152173913,0.032608696
2.616198442,0.369565217,0.663043478,0.217391304,0.423913043,0.065217391,0.032608696,0.032608696,0.5,0.826086957,0.25,0.391304348,0.097826087,0.076086957,0.02173913,0.038034342,0.097826087,0.206521739,0,0.010869565,0.065217391,0.065217391,0.02173913,0.163043478,0.369565217,0.043478261,0.02173913,0.152173913,0.163043478,0.043478261
2.714781867,0.380434783,0.663043478,0.217391304,0.434782609,0.065217391,0.032608696,0.032608696,0.510869565,0.858695652,0.282608696,0.402173913,0.097826087,0.086956522,0.02173913,0.040039658,0.097826087,0.206521739,0,0.010869565,0.065217391,0.065217391,0.02173913,0.173913043,0.380434783,0.043478261,0.032608696,0.152173913,0.163043478,0.043478261
2.817080107,0.391304348,0.673913043,0.22826087,0.445652174,0.076086957,0.032608696,0.032608696,0.532608696,0.869565217,0.293478261,0.402173913,0.097826087,0.086956522,0.02173913,0.042150703,0.097826087,0.206521739,0,0.010869565,0.065217391,0.065217391,0.02173913,0.173913043,0.380434783,0.043478261,0.043478261,0.173913043,0.163043478,0.043478261
2.923233142,0.413043478,0.673913043,0.22826087,0.456521739,0.086956522,0.032608696,0.032608696,0.576086957,0.880434783,0.336956522,0.413043478,0.097826087,0.086956522,0.02173913,0.04437305,0.097826087,0.206521739,0,0.010869565,0.086956522,0.065217391,0.02173913,0.184782609,0.402173913,0.043478261,0.043478261,0.173913043,0.163043478,0.043478261
3.033386229,0.445652174,0.673913043,0.22826087,0.467391304,0.086956522,0.032608696,0.032608696,0.597826087,0.880434783,0.336956522,0.423913043,0.097826087,0.086956522,0.02173913,0.046712567,0.097826087,0.206521739,0,0.02173913,0.086956522,0.065217391,0.02173913,0.195652174,0.413043478,0.043478261,0.043478261,0.173913043,0.163043478,0.043478261
3.147690098,0.456521739,0.673913043,0.25,0.467391304,0.086956522,0.043478261,0.032608696,0.597826087,0.880434783,0.336956522,0.423913043,0.097826087,0.119565217,0.032608696,0.049175433,0.119565217,0.282608696,0,0.032608696,0.086956522,0.076086957,0.02173913,0.217391304,0.413043478,0.043478261,0.043478261,0.173913043,0.173913043,0.043478261
3.266301158,0.467391304,0.673913043,0.27173913,0.467391304,0.086956522,0.043478261,0.032608696,0.630434783,0.891304348,0.347826087,0.456521739,0.108695652,0.130434783,0.032608696,0.051768151,0.119565217,0.282608696,0,0.032608696,0.086956522,0.076086957,0.02173913,0.217391304,0.413043478,0.043478261,0.054347826,0.184782609,0.173913043,0.043478261
3.389381713,0.489130435,0.673913043,0.27173913,0.47826087,0.086956522,0.043478261,0.032608696,0.641304348,0.891304348,0.369565217,0.467391304,0.119565217,0.141304348,0.032608696,0.054497566,0.119565217,0.282608696,0,0.043478261,0.097826087,0.076086957,0.02173913,0.217391304,0.413043478,0.043478261,0.054347826,0.184782609,0.173913043,0.043478261
3.517100181,0.510869565,0.673913043,0.27173913,0.489130435,0.086956522,0.043478261,0.043478261,0.652173913,0.891304348,0.380434783,0.489130435,0.130434783,0.141304348,0.032608696,0.057370887,0.119565217,0.282608696,0,0.043478261,0.108695652,0.076086957,0.02173913,0.22826087,0.413043478,0.043478261,0.065217391,0.195652174,0.173913043,0.054347826
3.649631329,0.510869565,0.673913043,0.282608696,0.489130435,0.086956522,0.054347826,0.043478261,0.673913043,0.913043478,0.391304348,0.5,0.173913043,0.141304348,0.032608696,0.060395701,0.119565217,0.282608696,0,0.054347826,0.108695652,0.076086957,0.02173913,0.22826087,0.413043478,0.043478261,0.086956522,0.195652174,0.173913043,0.076086957
3.787156507,0.52173913,0.673913043,0.293478261,0.5,0.097826087,0.065217391,0.043478261,0.706521739,0.913043478,0.402173913,0.5,0.173913043,0.152173913,0.032608696,0.063579994,0.119565217,0.282608696,0,0.054347826,0.108695652,0.076086957,0.02173913,0.22826087,0.423913043,0.043478261,0.086956522,0.206521739,0.173913043,0.086956522
3.9298639,0.532608696,0.673913043,0.304347826,0.52173913,0.097826087,0.065217391,0.043478261,0.739130435,0.934782609,0.413043478,0.510869565,0.195652174,0.163043478,0.043478261,0.066932175,0.130434783,0.282608696,0,0.054347826,0.119565217,0.076086957,0.02173913,0.239130435,0.423913043,0.043478261,0.108695652,0.206521739,0.173913043,0.086956522
4.077948784,0.543478261,0.673913043,0.304347826,0.554347826,0.097826087,0.065217391,0.043478261,0.739130435,0.945652174,0.423913043,0.510869565,0.206521739,0.163043478,0.043478261,0.070461097,0.130434783,0.282608696,0,0.054347826,0.119565217,0.076086957,0.02173913,0.27173913,0.423913043,0.043478261,0.119565217,0.206521739,0.173913043,0.097826087
4.231613793,0.543478261,0.673913043,0.304347826,0.554347826,0.130434783,0.065217391,0.043478261,0.75,0.945652174,0.434782609,0.532608696,0.239130435,0.163043478,0.043478261,0.074176076,0.141304348,0.282608696,0,0.054347826,0.119565217,0.076086957,0.032608696,0.304347826,0.423913043,0.043478261,0.130434783,0.217391304,0.173913043,0.108695652
4.391069198,0.543478261,0.673913043,0.304347826,0.565217391,0.130434783,0.065217391,0.043478261,0.75,0.945652174,0.434782609,0.543478261,0.260869565,0.163043478,0.054347826,0.078086924,0.152173913,0.282608696,0,0.054347826,0.130434783,0.076086957,0.032608696,0.304347826,0.423913043,0.054347826,0.141304348,0.22826087,0.173913043,0.108695652
4.556533191,0.543478261,0.673913043,0.304347826,0.565217391,0.173913043,0.065217391,0.054347826,0.75,0.956521739,0.467391304,0.576086957,0.304347826,0.163043478,0.054347826,0.082203966,0.152173913,0.282608696,0,0.054347826,0.130434783,0.076086957,0.032608696,0.304347826,0.423913043,0.054347826,0.152173913,0.22826087,0.173913043,0.119565217
4.728232188,0.543478261,0.673913043,0.304347826,0.565217391,0.195652174,0.065217391,0.054347826,0.77173913,0.956521739,0.47826087,0.597826087,0.347826087,0.163043478,0.054347826,0.086538075,0.152173913,0.282608696,0,0.086956522,0.141304348,0.076086957,0.043478261,0.315217391,0.423913043,0.065217391,0.163043478,0.22826087,0.173913043,0.130434783
4.906401136,0.565217391,0.684782609,0.304347826,0.565217391,0.206521739,0.076086957,0.054347826,0.77173913,0.956521739,0.489130435,0.608695652,0.391304348,0.173913043,0.054347826,0.091100694,0.152173913,0.282608696,0.010869565,0.086956522,0.141304348,0.076086957,0.043478261,0.315217391,0.434782609,0.076086957,0.173913043,0.25,0.173913043,0.152173913
5.091283834,0.565217391,0.684782609,0.315217391,0.565217391,0.22826087,0.076086957,0.054347826,0.77173913,0.956521739,0.489130435,0.619565217,0.413043478,0.173913043,0.054347826,0.095903873,0.152173913,0.293478261,0.02173913,0.108695652,0.141304348,0.076086957,0.043478261,0.326086957,0.434782609,0.086956522,0.184782609,0.260869565,0.173913043,0.163043478
5.283133271,0.565217391,0.684782609,0.315217391,0.565217391,0.239130435,0.076086957,0.054347826,0.782608696,0.956521739,0.532608696,0.630434783,0.47826087,0.173913043,0.054347826,0.100960293,0.163043478,0.293478261,0.02173913,0.108695652,0.152173913,0.076086957,0.043478261,0.347826087,0.445652174,0.097826087,0.217391304,0.27173913,0.173913043,0.163043478
5.482211967,0.576086957,0.684782609,0.315217391,0.586956522,0.260869565,0.076086957,0.054347826,0.826086957,0.967391304,0.532608696,0.630434783,0.52173913,0.173913043,0.054347826,0.106283307,0.173913043,0.293478261,0.02173913,0.108695652,0.152173913,0.076086957,0.043478261,0.347826087,0.445652174,0.108695652,0.22826087,0.27173913,0.173913043,0.173913043
5.688792333,0.576086957,0.695652174,0.315217391,0.586956522,0.27173913,0.076086957,0.054347826,0.836956522,0.967391304,0.532608696,0.663043478,0.543478261,0.173913043,0.054347826,0.111886971,0.184782609,0.304347826,0.02173913,0.108695652,0.163043478,0.076086957,0.043478261,0.347826087,0.467391304,0.108695652,0.22826087,0.27173913,0.173913043,0.173913043
5.903157048,0.576086957,0.695652174,0.326086957,0.597826087,0.293478261,0.076086957,0.054347826,0.836956522,0.967391304,0.543478261,0.673913043,0.554347826,0.173913043,0.065217391,0.117786082,0.184782609,0.304347826,0.02173913,0.130434783,0.163043478,0.076086957,0.043478261,0.347826087,0.467391304,0.108695652,0.260869565,0.27173913,0.173913043,0.184782609
6.12559944,0.608695652,0.695652174,0.326086957,0.597826087,0.304347826,0.076086957,0.054347826,0.858695652,0.967391304,0.554347826,0.684782609,0.576086957,0.173913043,0.065217391,0.123996217,0.195652174,0.304347826,0.02173913,0.141304348,0.163043478,0.076086957,0.054347826,0.347826087,0.467391304,0.108695652,0.282608696,0.27173913,0.173913043,0.195652174
6.356423892,0.608695652,0.695652174,0.347826087,0.608695652,0.315217391,0.076086957,0.054347826,0.858695652,0.967391304,0.565217391,0.684782609,0.586956522,0.173913043,0.065217391,0.130533773,0.195652174,0.304347826,0.02173913,0.141304348,0.163043478,0.076086957,0.054347826,0.358695652,0.47826087,0.119565217,0.304347826,0.27173913,0.173913043,0.195652174
6.595946257,0.608695652,0.695652174,0.347826087,0.608695652,0.326086957,0.076086957,0.054347826,0.869565217,0.967391304,0.565217391,0.684782609,0.619565217,0.173913043,0.065217391,0.137416015,0.206521739,0.304347826,0.02173913,0.163043478,0.163043478,0.076086957,0.054347826,0.369565217,0.5,0.119565217,0.304347826,0.27173913,0.184782609,0.195652174
6.844494289,0.608695652,0.695652174,0.347826087,0.608695652,0.347826087,0.076086957,0.065217391,0.869565217,0.967391304,0.586956522,0.695652174,0.630434783,0.173913043,0.086956522,0.144661115,0.217391304,0.315217391,0.02173913,0.184782609,0.163043478,0.076086957,0.054347826,0.380434783,0.52173913,0.130434783,0.304347826,0.27173913,0.184782609,0.195652174
7.102408092,0.608695652,0.695652174,0.347826087,0.619565217,0.358695652,0.076086957,0.065217391,0.869565217,0.967391304,0.586956522,0.706521739,0.652173913,0.173913043,0.086956522,0.152288204,0.217391304,0.315217391,0.02173913,0.195652174,0.163043478,0.086956522,0.054347826,0.380434783,0.554347826,0.152173913,0.315217391,0.293478261,0.184782609,0.195652174
7.370040587,0.608695652,0.695652174,0.347826087,0.619565217,0.369565217,0.076086957,0.065217391,0.869565217,0.967391304,0.586956522,0.706521739,0.684782609,0.173913043,0.086956522,0.160317423,0.22826087,0.336956522,0.02173913,0.206521739,0.163043478,0.086956522,0.054347826,0.391304348,0.586956522,0.152173913,0.326086957,0.304347826,0.184782609,0.206521739
7.647757992,0.608695652,0.695652174,0.347826087,0.619565217,0.369565217,0.076086957,0.065217391,0.880434783,0.967391304,0.597826087,0.717391304,0.695652174,0.173913043,0.097826087,0.168769973,0.22826087,0.336956522,0.032608696,0.217391304,0.163043478,0.086956522,0.054347826,0.402173913,0.597826087,0.163043478,0.326086957,0.315217391,0.184782609,0.206521739
7.935940327,0.608695652,0.695652174,0.347826087,0.619565217,0.380434783,0.076086957,0.065217391,0.880434783,0.967391304,0.597826087,0.717391304,0.717391304,0.173913043,0.097826087,0.177668174,0.22826087,0.358695652,0.032608696,0.239130435,0.163043478,0.086956522,0.065217391,0.402173913,0.608695652,0.173913043,0.326086957,0.315217391,0.184782609,0.206521739
8.234981931,0.608695652,0.695652174,0.347826087,0.619565217,0.391304348,0.076086957,0.065217391,0.891304348,0.967391304,0.597826087,0.717391304,0.739130435,0.173913043,0.108695652,0.187035522,0.22826087,0.391304348,0.032608696,0.25,0.163043478,0.086956522,0.065217391,0.423913043,0.619565217,0.173913043,0.336956522,0.336956522,0.195652174,0.206521739
8.545292002,0.608695652,0.695652174,0.358695652,0.630434783,0.402173913,0.076086957,0.065217391,0.891304348,0.967391304,0.608695652,0.75,0.760869565,0.173913043,0.108695652,0.196896753,0.22826087,0.402173913,0.032608696,0.25,0.173913043,0.086956522,0.065217391,0.434782609,0.630434783,0.173913043,0.347826087,0.347826087,0.195652174,0.206521739
8.867295157,0.608695652,0.695652174,0.358695652,0.641304348,0.402173913,0.076086957,0.065217391,0.902173913,0.967391304,0.608695652,0.77173913,0.760869565,0.173913043,0.119565217,0.207277906,0.25,0.445652174,0.032608696,0.260869565,0.173913043,0.086956522,0.065217391,0.445652174,0.630434783,0.184782609,0.358695652,0.347826087,0.195652174,0.206521739
9.201432015,0.619565217,0.695652174,0.369565217,0.641304348,0.413043478,0.076086957,0.065217391,0.902173913,0.967391304,0.630434783,0.77173913,0.760869565,0.173913043,0.141304348,0.218206393,0.25,0.445652174,0.032608696,0.260869565,0.184782609,0.086956522,0.065217391,0.456521739,0.630434783,0.184782609,0.358695652,0.347826087,0.195652174,0.206521739
9.548159797,0.619565217,0.695652174,0.369565217,0.652173913,0.413043478,0.086956522,0.086956522,0.913043478,0.967391304,0.641304348,0.782608696,0.782608696,0.184782609,0.184782609,0.229711072,0.25,0.445652174,0.032608696,0.260869565,0.184782609,0.097826087,0.065217391,0.456521739,0.630434783,0.195652174,0.391304348,0.347826087,0.195652174,0.217391304
9.907952954,0.619565217,0.695652174,0.369565217,0.652173913,0.413043478,0.086956522,0.086956522,0.913043478,0.967391304,0.641304348,0.782608696,0.793478261,0.184782609,0.184782609,0.241822321,0.25,0.445652174,0.032608696,0.260869565,0.206521739,0.097826087,0.076086957,0.47826087,0.630434783,0.22826087,0.413043478,0.358695652,0.195652174,0.217391304
10.28130381,0.630434783,0.695652174,0.380434783,0.652173913,0.413043478,0.086956522,0.097826087,0.913043478,0.967391304,0.663043478,0.804347826,0.804347826,0.184782609,0.195652174,0.254572122,0.25,0.456521739,0.032608696,0.27173913,0.217391304,0.097826087,0.076086957,0.489130435,0.630434783,0.239130435,0.423913043,0.369565217,0.206521739,0.22826087
10.66872326,0.630434783,0.706521739,0.391304348,0.652173913,0.413043478,0.086956522,0.108695652,0.913043478,0.967391304,0.663043478,0.826086957,0.815217391,0.184782609,0.206521739,0.267994142,0.260869565,0.456521739,0.043478261,0.27173913,0.22826087,0.097826087,0.086956522,0.5,0.630434783,0.25,0.423913043,0.369565217,0.206521739,0.239130435
11.07074141,0.630434783,0.706521739,0.391304348,0.652173913,0.423913043,0.086956522,0.119565217,0.913043478,0.97826087,0.673913043,0.858695652,0.815217391,0.184782609,0.206521739,0.282123822,0.27173913,0.456521739,0.043478261,0.27173913,0.22826087,0.108695652,0.086956522,0.5,0.630434783,0.25,0.423913043,0.380434783,0.206521739,0.239130435
11.4879084,0.630434783,0.717391304,0.391304348,0.652173913,0.423913043,0.086956522,0.130434783,0.923913043,0.97826087,0.684782609,0.858695652,0.826086957,0.184782609,0.22826087,0.296998473,0.304347826,0.456521739,0.076086957,0.293478261,0.22826087,0.108695652,0.086956522,0.510869565,0.630434783,0.260869565,0.434782609,0.380434783,0.206521739,0.239130435
11.92079504,0.630434783,0.717391304,0.391304348,0.652173913,0.423913043,0.086956522,0.130434783,0.923913043,0.989130435,0.684782609,0.858695652,0.836956522,0.184782609,0.22826087,0.312657373,0.315217391,0.456521739,0.076086957,0.304347826,0.22826087,0.108695652,0.086956522,0.52173913,0.630434783,0.282608696,0.445652174,0.380434783,0.206521739,0.239130435
12.36999368,0.630434783,0.717391304,0.391304348,0.652173913,0.434782609,0.086956522,0.141304348,0.923913043,0.989130435,0.684782609,0.858695652,0.836956522,0.184782609,0.22826087,0.32914187,0.315217391,0.456521739,0.097826087,0.315217391,0.22826087,0.108695652,0.086956522,0.532608696,0.630434783,0.293478261,0.489130435,0.380434783,0.206521739,0.239130435
12.83611901,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.086956522,0.141304348,0.923913043,0.989130435,0.695652174,0.858695652,0.836956522,0.184782609,0.239130435,0.346495493,0.315217391,0.456521739,0.097826087,0.326086957,0.22826087,0.108695652,0.097826087,0.543478261,0.630434783,0.293478261,0.489130435,0.380434783,0.206521739,0.239130435
13.31980884,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.086956522,0.152173913,0.923913043,0.989130435,0.706521739,0.869565217,0.836956522,0.184782609,0.260869565,0.364764066,0.326086957,0.456521739,0.097826087,0.326086957,0.22826087,0.108695652,0.097826087,0.543478261,0.630434783,0.315217391,0.489130435,0.391304348,0.206521739,0.239130435
13.82172503,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.086956522,0.152173913,0.923913043,0.989130435,0.72826087,0.869565217,0.836956522,0.184782609,0.260869565,0.383995828,0.336956522,0.456521739,0.097826087,0.336956522,0.22826087,0.108695652,0.108695652,0.554347826,0.630434783,0.336956522,0.489130435,0.413043478,0.206521739,0.25
14.34255441,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.163043478,0.923913043,0.989130435,0.72826087,0.869565217,0.836956522,0.184782609,0.304347826,0.404241562,0.336956522,0.456521739,0.097826087,0.358695652,0.239130435,0.108695652,0.108695652,0.554347826,0.630434783,0.347826087,0.489130435,0.423913043,0.206521739,0.25
14.88300964,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.184782609,0.923913043,0.989130435,0.739130435,0.869565217,0.836956522,0.195652174,0.315217391,0.42555473,0.336956522,0.467391304,0.108695652,0.358695652,0.239130435,0.108695652,0.108695652,0.554347826,0.641304348,0.347826087,0.5,0.423913043,0.217391304,0.25
15.44383027,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.195652174,0.923913043,0.989130435,0.739130435,0.902173913,0.836956522,0.206521739,0.336956522,0.447991609,0.391304348,0.467391304,0.119565217,0.380434783,0.239130435,0.108695652,0.108695652,0.554347826,0.641304348,0.347826087,0.510869565,0.434782609,0.217391304,0.25
16.02578371,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.195652174,0.923913043,0.989130435,0.739130435,0.902173913,0.836956522,0.206521739,0.358695652,0.471611447,0.391304348,0.47826087,0.163043478,0.380434783,0.239130435,0.119565217,0.108695652,0.565217391,0.641304348,0.358695652,0.510869565,0.434782609,0.217391304,0.260869565
16.62966629,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.239130435,0.923913043,0.989130435,0.75,0.902173913,0.836956522,0.206521739,0.358695652,0.496476613,0.391304348,0.47826087,0.173913043,0.380434783,0.239130435,0.119565217,0.108695652,0.565217391,0.652173913,0.369565217,0.510869565,0.445652174,0.217391304,0.260869565
17.25630432,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.239130435,0.923913043,0.989130435,0.760869565,0.913043478,0.836956522,0.22826087,0.380434783,0.522652766,0.391304348,0.47826087,0.173913043,0.380434783,0.239130435,0.119565217,0.108695652,0.565217391,0.663043478,0.402173913,0.52173913,0.445652174,0.217391304,0.27173913
17.9065553,0.630434783,0.717391304,0.391304348,0.652173913,0.445652174,0.097826087,0.25,0.923913043,0.989130435,0.760869565,0.913043478,0.836956522,0.22826087,0.413043478,0.550209026,0.391304348,0.47826087,0.184782609,0.380434783,0.239130435,0.119565217,0.108695652,0.565217391,0.663043478,0.402173913,0.532608696,0.445652174,0.217391304,0.293478261
18.58130899,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.097826087,0.25,0.934782609,0.989130435,0.760869565,0.913043478,0.836956522,0.239130435,0.413043478,0.579218159,0.391304348,0.489130435,0.184782609,0.380434783,0.239130435,0.119565217,0.119565217,0.565217391,0.663043478,0.413043478,0.543478261,0.467391304,0.217391304,0.293478261
19.2814887,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.25,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.25,0.413043478,0.609756764,0.391304348,0.489130435,0.184782609,0.380434783,0.239130435,0.119565217,0.119565217,0.576086957,0.663043478,0.445652174,0.565217391,0.47826087,0.217391304,0.293478261
20.00805255,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.260869565,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.260869565,0.434782609,0.641905482,0.391304348,0.5,0.195652174,0.402173913,0.239130435,0.119565217,0.130434783,0.597826087,0.663043478,0.467391304,0.576086957,0.47826087,0.217391304,0.315217391
20.76199472,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.27173913,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.27173913,0.434782609,0.675749203,0.391304348,0.5,0.195652174,0.413043478,0.239130435,0.119565217,0.130434783,0.608695652,0.663043478,0.467391304,0.586956522,0.510869565,0.217391304,0.326086957
21.5443469,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.282608696,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.293478261,0.456521739,0.711377295,0.391304348,0.5,0.206521739,0.434782609,0.239130435,0.119565217,0.141304348,0.608695652,0.684782609,0.467391304,0.586956522,0.52173913,0.22826087,0.326086957
22.35617962,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.282608696,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.304347826,0.456521739,0.748883838,0.391304348,0.5,0.217391304,0.434782609,0.239130435,0.119565217,0.141304348,0.619565217,0.695652174,0.467391304,0.586956522,0.532608696,0.22826087,0.347826087
23.19860378,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.282608696,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.304347826,0.467391304,0.788367869,0.391304348,0.5,0.22826087,0.445652174,0.25,0.119565217,0.141304348,0.619565217,0.695652174,0.467391304,0.597826087,0.532608696,0.22826087,0.347826087
24.0727721,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.293478261,0.934782609,0.989130435,0.77173913,0.913043478,0.836956522,0.304347826,0.467391304,0.82993365,0.402173913,0.5,0.22826087,0.456521739,0.260869565,0.119565217,0.141304348,0.619565217,0.706521739,0.467391304,0.619565217,0.543478261,0.22826087,0.347826087
24.97988079,0.641304348,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.293478261,0.934782609,0.989130435,0.782608696,0.913043478,0.836956522,0.304347826,0.489130435,0.873690938,0.402173913,0.5,0.22826087,0.456521739,0.304347826,0.119565217,0.152173913,0.630434783,0.75,0.47826087,0.619565217,0.554347826,0.22826087,0.347826087
25.92117108,0.652173913,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.293478261,0.934782609,0.989130435,0.793478261,0.913043478,0.836956522,0.304347826,0.489130435,0.919755279,0.402173913,0.52173913,0.22826087,0.456521739,0.326086957,0.119565217,0.152173913,0.630434783,0.75,0.489130435,0.630434783,0.565217391,0.22826087,0.347826087
26.89793102,0.652173913,0.717391304,0.391304348,0.663043478,0.445652174,0.108695652,0.315217391,0.934782609,0.989130435,0.793478261,0.913043478,0.836956522,0.304347826,0.5,0.968248309,0.402173913,0.52173913,0.22826087,0.456521739,0.336956522,0.130434783,0.163043478,0.630434783,0.760869565,0.52173913,0.641304348,0.565217391,0.239130435,0.358695652
27.91149716,0.652173913,0.717391304,0.402173913,0.663043478,0.445652174,0.108695652,0.326086957,0.934782609,0.989130435,0.793478261,0.913043478,0.836956522,0.326086957,0.5,1.019298077,0.402173913,0.532608696,0.22826087,0.467391304,0.336956522,0.130434783,0.163043478,0.630434783,0.77173913,0.532608696,0.641304348,0.565217391,0.239130435,0.358695652
28.96325644,0.652173913,0.717391304,0.402173913,0.663043478,0.445652174,0.119565217,0.336956522,0.934782609,0.989130435,0.793478261,0.913043478,0.847826087,0.358695652,0.510869565,1.073039385,0.402173913,0.543478261,0.22826087,0.467391304,0.336956522,0.130434783,0.173913043,0.652173913,0.77173913,0.532608696,0.652173913,0.565217391,0.239130435,0.358695652
30.05464805,0.652173913,0.717391304,0.413043478,0.663043478,0.445652174,0.119565217,0.336956522,0.945652174,0.989130435,0.793478261,0.913043478,0.847826087,0.369565217,0.543478261,1.129614141,0.413043478,0.554347826,0.22826087,0.5,0.336956522,0.130434783,0.173913043,0.652173913,0.77173913,0.554347826,0.663043478,0.565217391,0.239130435,0.358695652
31.1871654,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.336956522,0.945652174,0.989130435,0.793478261,0.913043478,0.847826087,0.369565217,0.543478261,1.189171736,0.423913043,0.554347826,0.25,0.510869565,0.336956522,0.130434783,0.173913043,0.652173913,0.77173913,0.554347826,0.673913043,0.565217391,0.25,0.358695652
32.36235821,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.347826087,0.945652174,0.989130435,0.793478261,0.913043478,0.847826087,0.369565217,0.543478261,1.251869435,0.423913043,0.565217391,0.27173913,0.510869565,0.336956522,0.141304348,0.173913043,0.652173913,0.77173913,0.565217391,0.673913043,0.576086957,0.260869565,0.358695652
33.58183455,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.347826087,0.945652174,0.989130435,0.793478261,0.913043478,0.858695652,0.369565217,0.554347826,1.317872798,0.434782609,0.565217391,0.282608696,0.510869565,0.336956522,0.141304348,0.173913043,0.652173913,0.77173913,0.565217391,0.684782609,0.597826087,0.260869565,0.358695652
34.84726313,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.358695652,0.945652174,0.989130435,0.793478261,0.913043478,0.858695652,0.369565217,0.554347826,1.387356112,0.434782609,0.565217391,0.282608696,0.510869565,0.336956522,0.141304348,0.173913043,0.673913043,0.782608696,0.586956522,0.695652174,0.597826087,0.260869565,0.358695652
36.1603755,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.358695652,0.945652174,0.989130435,0.793478261,0.913043478,0.869565217,0.369565217,0.554347826,1.460502853,0.434782609,0.565217391,0.282608696,0.510869565,0.336956522,0.141304348,0.173913043,0.684782609,0.782608696,0.586956522,0.695652174,0.619565217,0.27173913,0.391304348
37.5229685,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.358695652,0.945652174,0.989130435,0.793478261,0.913043478,0.880434783,0.369565217,0.576086957,1.537506171,0.445652174,0.576086957,0.282608696,0.52173913,0.336956522,0.152173913,0.173913043,0.684782609,0.782608696,0.597826087,0.695652174,0.630434783,0.27173913,0.391304348
38.93690664,0.652173913,0.717391304,0.413043478,0.663043478,0.456521739,0.119565217,0.358695652,0.945652174,0.989130435,0.793478261,0.913043478,0.880434783,0.369565217,0.586956522,1.618569399,0.445652174,0.576086957,0.293478261,0.543478261,0.336956522,0.152173913,0.184782609,0.706521739,0.782608696,0.597826087,0.706521739,0.630434783,0.282608696,0.391304348
40.4041247,0.652173913,0.717391304,0.413043478,0.663043478,0.467391304,0.119565217,0.369565217,0.945652174,0.989130435,0.793478261,0.913043478,0.891304348,0.369565217,0.586956522,1.703906592,0.445652174,0.576086957,0.293478261,0.543478261,0.347826087,0.152173913,0.184782609,0.706521739,0.793478261,0.597826087,0.706521739,0.630434783,0.282608696,0.391304348
41.92663038,0.663043478,0.717391304,0.413043478,0.663043478,0.467391304,0.119565217,0.369565217,0.945652174,0.989130435,0.793478261,0.913043478,0.891304348,0.369565217,0.586956522,1.79374309,0.445652174,0.576086957,0.293478261,0.543478261,0.358695652,0.152173913,0.184782609,0.706521739,0.793478261,0.597826087,0.72826087,0.630434783,0.293478261,0.391304348
43.50650703,0.663043478,0.717391304,0.413043478,0.663043478,0.47826087,0.119565217,0.369565217,0.945652174,0.989130435,0.793478261,0.913043478,0.891304348,0.380434783,0.597826087,1.888316112,0.445652174,0.576086957,0.293478261,0.543478261,0.358695652,0.152173913,0.184782609,0.739130435,0.793478261,0.619565217,0.72826087,0.641304348,0.326086957,0.402173913
45.14591649,0.663043478,0.717391304,0.413043478,0.663043478,0.489130435,0.119565217,0.380434783,0.945652174,0.989130435,0.793478261,0.913043478,0.902173913,0.391304348,0.597826087,1.987875388,0.456521739,0.586956522,0.293478261,0.543478261,0.358695652,0.152173913,0.184782609,0.739130435,0.793478261,0.619565217,0.72826087,0.641304348,0.326086957,0.402173913
46.84710207,0.663043478,0.717391304,0.413043478,0.663043478,0.489130435,0.130434783,0.380434783,0.945652174,0.989130435,0.793478261,0.913043478,0.902173913,0.402173913,0.608695652,2.09268381,0.467391304,0.586956522,0.293478261,0.554347826,0.358695652,0.152173913,0.184782609,0.739130435,0.793478261,0.619565217,0.72826087,0.641304348,0.326086957,0.402173913
48.61239162,0.663043478,0.717391304,0.413043478,0.663043478,0.489130435,0.141304348,0.380434783,0.945652174,0.989130435,0.793478261,0.913043478,0.902173913,0.402173913,0.641304348,2.203018135,0.510869565,0.586956522,0.293478261,0.554347826,0.358695652,0.152173913,0.184782609,0.75,0.793478261,0.619565217,0.739130435,0.641304348,0.336956522,0.423913043
50.44420071,0.663043478,0.717391304,0.423913043,0.663043478,0.489130435,0.163043478,0.380434783,0.945652174,0.989130435,0.804347826,0.913043478,0.902173913,0.423913043,0.641304348,2.31916971,0.510869565,0.586956522,0.293478261,0.565217391,0.358695652,0.152173913,0.184782609,0.75,0.804347826,0.630434783,0.739130435,0.641304348,0.336956522,0.445652174
52.3450359,0.663043478,0.717391304,0.423913043,0.663043478,0.489130435,0.173913043,0.391304348,0.945652174,0.989130435,0.804347826,0.913043478,0.902173913,0.456521739,0.641304348,2.441445241,0.510869565,0.586956522,0.304347826,0.565217391,0.358695652,0.173913043,0.184782609,0.75,0.804347826,0.630434783,0.739130435,0.641304348,0.358695652,0.467391304
54.31749825,0.663043478,0.717391304,0.423913043,0.663043478,0.489130435,0.173913043,0.413043478,0.945652174,0.989130435,0.804347826,0.913043478,0.902173913,0.456521739,0.652173913,2.570167608,0.52173913,0.586956522,0.304347826,0.576086957,0.358695652,0.184782609,0.195652174,0.75,0.804347826,0.641304348,0.739130435,0.652173913,0.369565217,0.47826087
56.3642868,0.663043478,0.717391304,0.423913043,0.663043478,0.489130435,0.173913043,0.423913043,0.945652174,0.989130435,0.804347826,0.913043478,0.902173913,0.456521739,0.663043478,2.705676712,0.52173913,0.586956522,0.304347826,0.576086957,0.358695652,0.195652174,0.206521739,0.760869565,0.826086957,0.641304348,0.739130435,0.652173913,0.380434783,0.489130435
58.48820231,0.663043478,0.717391304,0.423913043,0.663043478,0.489130435,0.184782609,0.434782609,0.945652174,0.989130435,0.804347826,0.913043478,0.902173913,0.467391304,0.673913043,2.848330376,0.52173913,0.597826087,0.315217391,0.576086957,0.358695652,0.195652174,0.206521739,0.760869565,0.836956522,0.641304348,0.75,0.652173913,0.402173913,0.5
60.69215106,0.663043478,0.717391304,0.423913043,0.663043478,0.489130435,0.184782609,0.434782609,0.956521739,0.989130435,0.804347826,0.913043478,0.902173913,0.47826087,0.695652174,2.998505289,0.52173913,0.597826087,0.315217391,0.576086957,0.358695652,0.195652174,0.22826087,0.782608696,0.836956522,0.641304348,0.75,0.652173913,0.402173913,0.5
62.97914888,0.663043478,0.717391304,0.423913043,0.673913043,0.489130435,0.184782609,0.434782609,0.956521739,0.989130435,0.804347826,0.913043478,0.902173913,0.489130435,0.706521739,3.156598001,0.52173913,0.608695652,0.315217391,0.576086957,0.358695652,0.206521739,0.239130435,0.782608696,0.836956522,0.652173913,0.75,0.663043478,0.413043478,0.5
65.3523252,0.663043478,0.717391304,0.423913043,0.673913043,0.489130435,0.206521739,0.434782609,0.956521739,0.989130435,0.804347826,0.923913043,0.902173913,0.489130435,0.706521739,3.323025967,0.52173913,0.619565217,0.326086957,0.576086957,0.358695652,0.217391304,0.239130435,0.782608696,0.836956522,0.652173913,0.75,0.663043478,0.413043478,0.510869565
67.81492741,0.663043478,0.717391304,0.423913043,0.673913043,0.489130435,0.22826087,0.434782609,0.956521739,0.989130435,0.804347826,0.923913043,0.913043478,0.489130435,0.706521739,3.498228654,0.52173913,0.619565217,0.326086957,0.576086957,0.358695652,0.217391304,0.239130435,0.804347826,0.836956522,0.673913043,0.75,0.706521739,0.413043478,0.510869565
70.37032523,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.22826087,0.434782609,0.956521739,0.989130435,0.804347826,0.923913043,0.913043478,0.5,0.72826087,3.6826687,0.52173913,0.630434783,0.326086957,0.576086957,0.358695652,0.217391304,0.239130435,0.804347826,0.836956522,0.684782609,0.760869565,0.717391304,0.413043478,0.510869565
73.0220154,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.22826087,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.52173913,0.739130435,3.876833133,0.52173913,0.630434783,0.326086957,0.576086957,0.358695652,0.217391304,0.25,0.804347826,0.847826087,0.695652174,0.77173913,0.717391304,0.413043478,0.510869565
75.77362639,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.22826087,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.52173913,0.739130435,4.08123466,0.52173913,0.641304348,0.336956522,0.576086957,0.358695652,0.217391304,0.25,0.815217391,0.847826087,0.695652174,0.77173913,0.717391304,0.413043478,0.52173913
78.62892341,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.25,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.543478261,0.739130435,4.296413021,0.52173913,0.641304348,0.347826087,0.576086957,0.358695652,0.217391304,0.25,0.815217391,0.858695652,0.695652174,0.77173913,0.717391304,0.413043478,0.532608696
81.59181355,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.25,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.565217391,0.760869565,4.522936411,0.532608696,0.641304348,0.347826087,0.576086957,0.358695652,0.217391304,0.25,0.815217391,0.869565217,0.695652174,0.793478261,0.717391304,0.413043478,0.565217391
84.66635113,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.27173913,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.565217391,0.77173913,4.761402984,0.532608696,0.641304348,0.358695652,0.576086957,0.358695652,0.217391304,0.25,0.815217391,0.891304348,0.695652174,0.804347826,0.717391304,0.413043478,0.576086957
87.85674325,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.282608696,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.597826087,0.782608696,5.01244243,0.532608696,0.641304348,0.358695652,0.576086957,0.380434783,0.217391304,0.25,0.815217391,0.891304348,0.695652174,0.804347826,0.717391304,0.423913043,0.586956522
91.16735551,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.304347826,0.434782609,0.967391304,0.989130435,0.804347826,0.923913043,0.913043478,0.619565217,0.793478261,5.276717639,0.543478261,0.641304348,0.358695652,0.576086957,0.402173913,0.217391304,0.260869565,0.815217391,0.891304348,0.695652174,0.804347826,0.72826087,0.434782609,0.586956522
94.60271807,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.315217391,0.456521739,0.967391304,0.989130435,0.804347826,0.923913043,0.923913043,0.652173913,0.793478261,5.554926453,0.543478261,0.641304348,0.358695652,0.597826087,0.402173913,0.217391304,0.293478261,0.826086957,0.891304348,0.695652174,0.804347826,0.72826087,0.434782609,0.586956522
98.16753173,0.673913043,0.717391304,0.423913043,0.673913043,0.5,0.315217391,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.923913043,0.652173913,0.793478261,5.847803503,0.543478261,0.641304348,0.358695652,0.619565217,0.402173913,0.217391304,0.293478261,0.826086957,0.891304348,0.695652174,0.836956522,0.739130435,0.445652174,0.586956522
101.8666745,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.315217391,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.652173913,0.793478261,6.156122155,0.554347826,0.641304348,0.358695652,0.630434783,0.402173913,0.217391304,0.304347826,0.826086957,0.891304348,0.706521739,0.836956522,0.739130435,0.445652174,0.586956522
105.7052081,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.326086957,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.673913043,0.793478261,6.480696551,0.554347826,0.641304348,0.358695652,0.630434783,0.402173913,0.217391304,0.304347826,0.836956522,0.902173913,0.717391304,0.836956522,0.739130435,0.445652174,0.586956522
109.6883851,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.326086957,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.684782609,0.804347826,6.822383755,0.565217391,0.641304348,0.358695652,0.630434783,0.413043478,0.22826087,0.304347826,0.847826087,0.902173913,0.717391304,0.836956522,0.739130435,0.445652174,0.586956522
113.8216559,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.326086957,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.695652174,0.815217391,7.182086021,0.576086957,0.641304348,0.358695652,0.630434783,0.413043478,0.22826087,0.304347826,0.847826087,0.902173913,0.717391304,0.836956522,0.739130435,0.456521739,0.586956522
118.1106764,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.326086957,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.695652174,0.815217391,7.56075317,0.576086957,0.652173913,0.358695652,0.641304348,0.413043478,0.22826087,0.304347826,0.858695652,0.902173913,0.72826087,0.836956522,0.739130435,0.456521739,0.586956522
122.5613155,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.326086957,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.717391304,0.815217391,7.959385106,0.576086957,0.652173913,0.358695652,0.641304348,0.413043478,0.22826087,0.304347826,0.858695652,0.902173913,0.72826087,0.836956522,0.739130435,0.467391304,0.597826087
127.1796632,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.326086957,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.72826087,0.815217391,8.379034448,0.576086957,0.652173913,0.358695652,0.641304348,0.413043478,0.22826087,0.304347826,0.858695652,0.902173913,0.72826087,0.847826087,0.739130435,0.467391304,0.608695652
131.9720393,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.336956522,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.739130435,0.815217391,8.820809314,0.576086957,0.652173913,0.369565217,0.641304348,0.413043478,0.22826087,0.304347826,0.858695652,0.902173913,0.739130435,0.847826087,0.760869565,0.47826087,0.630434783
136.9450014,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.336956522,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.739130435,0.815217391,9.285876248,0.576086957,0.652173913,0.369565217,0.641304348,0.413043478,0.22826087,0.315217391,0.858695652,0.913043478,0.739130435,0.847826087,0.760869565,0.47826087,0.630434783
142.1053543,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.347826087,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.75,0.815217391,9.775463296,0.576086957,0.652173913,0.369565217,0.641304348,0.413043478,0.239130435,0.326086957,0.858695652,0.913043478,0.75,0.858695652,0.782608696,0.489130435,0.630434783
147.4601593,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.358695652,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.75,0.815217391,10.29086325,0.576086957,0.652173913,0.369565217,0.641304348,0.413043478,0.239130435,0.326086957,0.880434783,0.913043478,0.75,0.858695652,0.782608696,0.489130435,0.630434783
153.0167438,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.358695652,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.75,0.815217391,10.83343707,0.576086957,0.652173913,0.369565217,0.641304348,0.413043478,0.239130435,0.326086957,0.880434783,0.913043478,0.75,0.858695652,0.782608696,0.5,0.630434783
158.7827111,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.358695652,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.760869565,0.815217391,11.40461747,0.586956522,0.652173913,0.380434783,0.641304348,0.413043478,0.25,0.326086957,0.880434783,0.913043478,0.75,0.858695652,0.782608696,0.5,0.630434783
164.7659512,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.369565217,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.760869565,0.815217391,12.00591269,0.586956522,0.652173913,0.380434783,0.641304348,0.413043478,0.25,0.326086957,0.880434783,0.913043478,0.75,0.858695652,0.782608696,0.510869565,0.641304348
170.9746514,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.380434783,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.77173913,0.815217391,12.6389105,0.597826087,0.652173913,0.380434783,0.641304348,0.413043478,0.25,0.326086957,0.880434783,0.913043478,0.75,0.880434783,0.782608696,0.52173913,0.652173913
177.4173074,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.402173913,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.782608696,0.815217391,13.30528239,0.608695652,0.652173913,0.380434783,0.641304348,0.423913043,0.260869565,0.326086957,0.880434783,0.913043478,0.75,0.880434783,0.782608696,0.532608696,0.652173913
184.1027353,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.413043478,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.793478261,0.815217391,14.00678796,0.608695652,0.652173913,0.380434783,0.641304348,0.423913043,0.27173913,0.336956522,0.880434783,0.913043478,0.75,0.880434783,0.782608696,0.576086957,0.652173913
191.0400829,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.793478261,0.815217391,14.7452796,0.608695652,0.652173913,0.380434783,0.641304348,0.423913043,0.282608696,0.347826087,0.880434783,0.913043478,0.75,0.891304348,0.782608696,0.608695652,0.652173913
198.2388433,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.815217391,0.826086957,15.52270735,0.608695652,0.652173913,0.380434783,0.641304348,0.423913043,0.282608696,0.347826087,0.880434783,0.913043478,0.760869565,0.891304348,0.782608696,0.619565217,0.652173913
205.7088669,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.826086957,0.836956522,16.34112408,0.608695652,0.652173913,0.380434783,0.641304348,0.423913043,0.293478261,0.347826087,0.891304348,0.913043478,0.760869565,0.891304348,0.793478261,0.619565217,0.663043478
213.4603755,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.826086957,0.836956522,17.20269088,0.608695652,0.652173913,0.380434783,0.652173913,0.423913043,0.304347826,0.347826087,0.891304348,0.913043478,0.77173913,0.891304348,0.793478261,0.630434783,0.663043478
221.5039759,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.826086957,0.836956522,18.10968279,0.608695652,0.652173913,0.380434783,0.652173913,0.423913043,0.304347826,0.347826087,0.891304348,0.913043478,0.77173913,0.891304348,0.804347826,0.630434783,0.673913043
229.8506748,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.826086957,0.836956522,19.0644948,0.608695652,0.652173913,0.380434783,0.652173913,0.423913043,0.326086957,0.347826087,0.902173913,0.913043478,0.77173913,0.891304348,0.804347826,0.630434783,0.673913043
238.5118935,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.826086957,0.836956522,20.06964816,0.608695652,0.652173913,0.391304348,0.652173913,0.423913043,0.326086957,0.347826087,0.902173913,0.923913043,0.77173913,0.891304348,0.804347826,0.630434783,0.673913043
247.4994836,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.445652174,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.826086957,0.836956522,21.12779707,0.608695652,0.652173913,0.402173913,0.652173913,0.423913043,0.326086957,0.358695652,0.902173913,0.934782609,0.77173913,0.891304348,0.804347826,0.641304348,0.673913043
256.8257436,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.456521739,0.467391304,0.967391304,0.989130435,0.804347826,0.923913043,0.934782609,0.847826087,0.836956522,22.24173565,0.608695652,0.652173913,0.402173913,0.652173913,0.423913043,0.326086957,0.358695652,0.902173913,0.934782609,0.77173913,0.891304348,0.815217391,0.641304348,0.684782609
266.5034351,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.456521739,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.847826087,0.836956522,23.41440535,0.608695652,0.663043478,0.402173913,0.652173913,0.423913043,0.326086957,0.358695652,0.902173913,0.945652174,0.77173913,0.891304348,0.815217391,0.652173913,0.706521739
276.5458008,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.456521739,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.847826087,0.836956522,24.64890269,0.608695652,0.673913043,0.402173913,0.652173913,0.423913043,0.326086957,0.358695652,0.902173913,0.945652174,0.782608696,0.891304348,0.815217391,0.663043478,0.706521739
286.9665822,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.467391304,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.847826087,0.836956522,25.94848748,0.608695652,0.673913043,0.402173913,0.652173913,0.423913043,0.326086957,0.358695652,0.902173913,0.945652174,0.782608696,0.891304348,0.815217391,0.663043478,0.72826087
297.7800389,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.467391304,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.847826087,0.836956522,27.31659137,0.608695652,0.673913043,0.402173913,0.652173913,0.423913043,0.347826087,0.358695652,0.902173913,0.945652174,0.782608696,0.891304348,0.815217391,0.663043478,0.739130435
309.0009676,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.847826087,28.75682694,0.608695652,0.673913043,0.402173913,0.652173913,0.423913043,0.347826087,0.358695652,0.902173913,0.945652174,0.782608696,0.891304348,0.826086957,0.663043478,0.739130435
320.6447226,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,30.27299727,0.608695652,0.673913043,0.402173913,0.652173913,0.423913043,0.347826087,0.369565217,0.902173913,0.945652174,0.782608696,0.891304348,0.836956522,0.663043478,0.75
332.7272369,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,31.86910591,0.608695652,0.673913043,0.402173913,0.652173913,0.434782609,0.347826087,0.369565217,0.902173913,0.945652174,0.782608696,0.891304348,0.836956522,0.663043478,0.75
345.2650436,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,33.54936753,0.608695652,0.673913043,0.402173913,0.652173913,0.434782609,0.347826087,0.369565217,0.913043478,0.945652174,0.782608696,0.891304348,0.836956522,0.673913043,0.760869565
358.2752993,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,35.318219,0.608695652,0.673913043,0.402173913,0.652173913,0.434782609,0.347826087,0.380434783,0.913043478,0.956521739,0.782608696,0.891304348,0.836956522,0.673913043,0.77173913
371.7758066,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,37.18033111,0.608695652,0.673913043,0.402173913,0.652173913,0.445652174,0.347826087,0.380434783,0.913043478,0.956521739,0.782608696,0.891304348,0.836956522,0.673913043,0.77173913
385.7850391,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,39.14062091,0.608695652,0.673913043,0.402173913,0.652173913,0.445652174,0.347826087,0.380434783,0.913043478,0.956521739,0.782608696,0.891304348,0.847826087,0.673913043,0.793478261
400.3221667,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.858695652,41.20426472,0.619565217,0.673913043,0.402173913,0.652173913,0.445652174,0.347826087,0.391304348,0.923913043,0.956521739,0.782608696,0.891304348,0.847826087,0.673913043,0.804347826
415.4070814,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.869565217,43.37671176,0.619565217,0.673913043,0.402173913,0.652173913,0.445652174,0.347826087,0.391304348,0.923913043,0.956521739,0.782608696,0.891304348,0.847826087,0.673913043,0.804347826
431.0604248,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.869565217,45.66369854,0.619565217,0.673913043,0.402173913,0.652173913,0.445652174,0.347826087,0.413043478,0.923913043,0.956521739,0.782608696,0.891304348,0.847826087,0.673913043,0.804347826
447.3036166,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.869565217,48.07126405,0.619565217,0.684782609,0.402173913,0.652173913,0.445652174,0.347826087,0.434782609,0.923913043,0.956521739,0.782608696,0.891304348,0.858695652,0.673913043,0.804347826
464.1588834,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.467391304,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.858695652,0.869565217,50.60576565,0.630434783,0.684782609,0.402173913,0.652173913,0.445652174,0.347826087,0.434782609,0.923913043,0.956521739,0.782608696,0.891304348,0.858695652,0.684782609,0.804347826
481.6492892,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.880434783,53.27389591,0.630434783,0.684782609,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.923913043,0.956521739,0.793478261,0.891304348,0.858695652,0.684782609,0.804347826
499.7987674,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.880434783,56.08270024,0.630434783,0.684782609,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.923913043,0.967391304,0.793478261,0.891304348,0.858695652,0.684782609,0.804347826
518.6321531,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.880434783,59.03959552,0.630434783,0.684782609,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.923913043,0.967391304,0.793478261,0.891304348,0.858695652,0.684782609,0.804347826
538.1752172,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.880434783,62.15238967,0.630434783,0.684782609,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.923913043,0.967391304,0.793478261,0.891304348,0.858695652,0.695652174,0.804347826
558.4547019,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.880434783,65.42930228,0.630434783,0.695652174,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.923913043,0.967391304,0.793478261,0.891304348,0.869565217,0.695652174,0.804347826
579.4983568,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.880434783,68.87898631,0.630434783,0.695652174,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.695652174,0.804347826
601.3349774,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,72.51055092,0.630434783,0.695652174,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.695652174,0.804347826
623.9944442,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,76.33358556,0.630434783,0.695652174,0.402173913,0.652173913,0.456521739,0.347826087,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.706521739,0.804347826
647.5077635,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,80.35818527,0.630434783,0.695652174,0.402173913,0.652173913,0.456521739,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.706521739,0.804347826
671.9071103,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,84.59497732,0.630434783,0.695652174,0.402173913,0.652173913,0.456521739,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.706521739,0.804347826
697.2258718,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,89.05514931,0.641304348,0.695652174,0.402173913,0.652173913,0.456521739,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.706521739,0.815217391
723.4986932,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,93.7504787,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.706521739,0.815217391
750.7615254,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,98.69336388,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.869565217,0.706521739,0.815217391
779.0516739,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,103.896857,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.891304348,0.880434783,0.706521739,0.815217391
808.4078501,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,109.3746981,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.434782609,0.934782609,0.967391304,0.793478261,0.902173913,0.880434783,0.706521739,0.815217391
838.8702238,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,115.1413522,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.445652174,0.934782609,0.967391304,0.793478261,0.902173913,0.880434783,0.706521739,0.815217391
870.4804787,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,121.2120463,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.445652174,0.934782609,0.967391304,0.793478261,0.902173913,0.880434783,0.706521739,0.815217391
903.2818694,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,127.6028108,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.445652174,0.934782609,0.967391304,0.793478261,0.902173913,0.880434783,0.717391304,0.815217391
937.3192799,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,134.3305209,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.445652174,0.934782609,0.967391304,0.793478261,0.902173913,0.880434783,0.739130435,0.815217391
972.639286,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,141.4129417,0.641304348,0.695652174,0.402173913,0.652173913,0.467391304,0.358695652,0.445652174,0.945652174,0.967391304,0.793478261,0.902173913,0.880434783,0.77173913,0.815217391
1009.290218,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,148.8687749,0.652173913,0.695652174,0.402173913,0.652173913,0.47826087,0.358695652,0.445652174,0.945652174,0.967391304,0.793478261,0.902173913,0.891304348,0.77173913,0.815217391
1047.322229,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,156.7177083,0.652173913,0.695652174,0.402173913,0.652173913,0.47826087,0.358695652,0.445652174,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.782608696,0.815217391
1086.787359,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.869565217,0.891304348,164.9804676,0.652173913,0.695652174,0.402173913,0.652173913,0.47826087,0.358695652,0.445652174,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.793478261,0.815217391
1127.739612,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,173.6788713,0.652173913,0.695652174,0.402173913,0.652173913,0.47826087,0.380434783,0.445652174,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.815217391
1170.235025,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,182.8358882,0.652173913,0.695652174,0.402173913,0.652173913,0.47826087,0.380434783,0.445652174,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.826086957
1214.331748,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,192.4756982,0.652173913,0.695652174,0.402173913,0.652173913,0.47826087,0.380434783,0.445652174,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.826086957
1260.09012,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,202.623756,0.652173913,0.695652174,0.413043478,0.652173913,0.47826087,0.402173913,0.456521739,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.826086957
1307.572757,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,213.3068583,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.402173913,0.456521739,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.836956522
1356.844631,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,224.5532149,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.413043478,0.456521739,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.836956522
1407.973165,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,236.3925225,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.413043478,0.456521739,0.945652174,0.967391304,0.804347826,0.902173913,0.891304348,0.804347826,0.836956522
1461.028321,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,248.8560439,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.413043478,0.456521739,0.945652174,0.967391304,0.804347826,0.913043478,0.891304348,0.804347826,0.847826087
1516.082698,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,261.97669,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.434782609,0.456521739,0.945652174,0.967391304,0.804347826,0.913043478,0.891304348,0.804347826,0.847826087
1573.211631,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,275.7891069,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.434782609,0.456521739,0.945652174,0.967391304,0.804347826,0.913043478,0.891304348,0.804347826,0.847826087
1632.493293,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,290.3297675,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.434782609,0.456521739,0.945652174,0.967391304,0.804347826,0.913043478,0.891304348,0.804347826,0.847826087
1694.008802,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,305.6370675,0.652173913,0.695652174,0.413043478,0.652173913,0.489130435,0.434782609,0.467391304,0.945652174,0.967391304,0.804347826,0.913043478,0.891304348,0.804347826,0.847826087
1757.842335,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,321.7514272,0.652173913,0.695652174,0.413043478,0.663043478,0.489130435,0.434782609,0.467391304,0.945652174,0.967391304,0.804347826,0.913043478,0.902173913,0.804347826,0.847826087
1824.08124,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,338.7153977,0.652173913,0.695652174,0.413043478,0.663043478,0.489130435,0.434782609,0.467391304,0.945652174,0.967391304,0.804347826,0.913043478,0.902173913,0.804347826,0.847826087
1892.816154,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,356.5737739,0.652173913,0.695652174,0.413043478,0.663043478,0.489130435,0.434782609,0.467391304,0.945652174,0.967391304,0.804347826,0.913043478,0.902173913,0.804347826,0.869565217
1964.141133,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,375.3737123,0.652173913,0.695652174,0.413043478,0.663043478,0.489130435,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.804347826,0.869565217
2038.153776,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,395.1648556,0.652173913,0.695652174,0.413043478,0.663043478,0.489130435,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.804347826,0.869565217
2114.955358,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,415.999464,0.652173913,0.695652174,0.413043478,0.663043478,0.5,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.804347826,0.869565217
2194.650973,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,437.932553,0.652173913,0.695652174,0.413043478,0.663043478,0.5,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.804347826,0.869565217
2277.349672,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,461.0220385,0.652173913,0.695652174,0.413043478,0.663043478,0.5,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.826086957,0.869565217
2363.164619,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,485.3288904,0.652173913,0.695652174,0.423913043,0.663043478,0.5,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.826086957,0.869565217
2452.21324,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,510.9172929,0.652173913,0.695652174,0.423913043,0.663043478,0.5,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.913043478,0.902173913,0.836956522,0.880434783
2544.617385,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,537.8548142,0.652173913,0.695652174,0.423913043,0.663043478,0.5,0.434782609,0.467391304,0.945652174,0.967391304,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
2640.503497,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,566.212585,0.652173913,0.695652174,0.423913043,0.663043478,0.5,0.445652174,0.467391304,0.945652174,0.967391304,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
2740.002784,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,596.0654864,0.652173913,0.695652174,0.423913043,0.663043478,0.5,0.456521739,0.467391304,0.945652174,0.967391304,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
2843.251396,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,627.4923474,0.652173913,0.695652174,0.423913043,0.663043478,0.5,0.467391304,0.467391304,0.945652174,0.967391304,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
2950.390616,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,660.5761531,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.967391304,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
3061.56705,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,695.4042641,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.967391304,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
3176.932826,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,732.0686469,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
3296.645809,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,770.6661166,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.902173913,0.836956522,0.880434783
3420.869809,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,811.2985932,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.913043478,0.847826087,0.880434783
3549.77481,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,854.0733699,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.913043478,0.847826087,0.891304348
3683.537201,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,899.1033971,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
3822.340018,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,946.5075802,0.652173913,0.695652174,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
3966.373194,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,996.4110938,0.652173913,0.706521739,0.423913043,0.673913043,0.5,0.467391304,0.467391304,0.945652174,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
4115.833819,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1048.945712,0.652173913,0.706521739,0.423913043,0.673913043,0.510869565,0.467391304,0.467391304,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
4270.92641,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1104.250158,0.652173913,0.706521739,0.423913043,0.673913043,0.510869565,0.467391304,0.467391304,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
4431.86319,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1162.470465,0.652173913,0.706521739,0.423913043,0.673913043,0.510869565,0.467391304,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
4598.864379,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1223.760372,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
4772.158497,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1288.281717,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
4951.982674,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1356.204875,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
5138.582973,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1427.709203,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
5332.214733,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1502.983514,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
5533.142913,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1582.226575,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
5741.642456,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1665.647635,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.858695652,0.891304348
5957.998666,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1753.466973,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.869565217,0.891304348
6182.507596,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1845.916485,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.47826087,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.869565217,0.891304348
6415.476458,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,1943.240289,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.47826087,0.489130435,0.956521739,0.97826087,0.815217391,0.923913043,0.913043478,0.869565217,0.891304348
6657.224038,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2045.695378,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.956521739,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
6908.081135,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2153.552292,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
7168.391014,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2267.095837,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
7438.509873,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2386.625834,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
7718.807334,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2512.457911,0.663043478,0.706521739,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
8009.666946,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2644.924339,0.663043478,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
8311.486711,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2784.374905,0.663043478,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
8624.679631,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,2931.17784,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
8949.674265,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,3085.72079,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
9286.915328,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,3248.411837,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
9636.864287,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,3419.680581,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348
10000,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.934782609,0.880434783,0.891304348,3600,0.673913043,0.717391304,0.423913043,0.673913043,0.510869565,0.489130435,0.489130435,0.967391304,0.989130435,0.815217391,0.923913043,0.913043478,0.880434783,0.891304348

